ALMA-IRDC: Dense gas mass distribution from cloud to core scales

Infrared dark clouds (IRDCs) are potential hosts of the elusive early phases of high-mass star formation (HMSF). Here we conduct an in-depth analysis of the fragmentation properties of a sample of 10 IRDCs, which have been highlighted as some of the best candidates to study HMSF within the Milky Way. To do so, we have obtained a set of large mosaics covering these IRDCs with ALMA at band 3 (or 3mm). These observations have a high angular resolution (~3arcsec or ~0.05pc), and high continuum and spectral line sensitivity (~0.15mJy/beam and ~0.2K per 0.1km/s channel at the N2H+(1-0) transition). From the dust continuum emission, we identify 96 cores ranging from low- to high-mass (M = 3.4 to 50.9Msun) that are gravitationally bound (alpha_vir = 0.3 to 1.3) and which would require magnetic field strengths of B = 0.3 to 1.0mG to be in virial equilibrium. We combine these results with a homogenised catalogue of literature cores to recover the hierarchical structure within these clouds over four orders of magnitude in spatial scale (0.01pc to 10pc). Using supplementary observations at an even higher angular resolution, we find that the smallest fragments (<0.02pc) within this hierarchy do not currently have the mass and/or the density required to form high-mass stars. Nonetheless, the new ALMA observations presented in this paper have facilitated the identification of 19 (6 quiescent and 13 star-forming) cores that retain >16Msun without further fragmentation. These high-mass cores contain trans-sonic non-thermal motions, are kinematically sub-virial, and require moderate magnetic field strengths for support against collapse. The identification of these potential sites of high-mass star formation represents a key step in allowing us to test the predictions from high-mass star and cluster formation theories.

==> online/README.txt <==
Here we provide full machine-readable versions of Tables A1 (final_pub), A2 (final_pub) and A3 (final_lit).  

In final_pub.fits or final_pub.cvs we provide the properties of the cores determined from the ALMA 3mm observations determined in Barnes et al. (2021). In final_lit.fits or final_lit.cvs we provided the properties of the homogenises core catalogue of literature cores used within Barnes et al. (2021). 

All Tables are presented in standard format, along with corresponding units. 

An example of how to access these tables in python3 is as follows: 

## GET FLUX 
from astropy.table import Table #astropy.__version__ = '4.0.1.post1'
t = Table.read('final_pub.fits') #load file
t.colnames #list column names
flux = t['flux'].quantity #access flux column data with units
print(flux) 

## GET CLOUD LIST AND MASK flux COLUMN
import numpy as np #np.__version__ = '1.18.0'
clouds = np.unique(t['cloud']) #get cloud list
for cloud in clouds: #loop clouds
    print(cloud) #print cloud in loop
    mask = t['cloud'] == cloud #create mask of table
    t_masked = t[mask]['flux'] #apply mask
    print(t_masked.quantity) #print values
    print(t_masked.quantity.to('mJy')) #print values in different units
	

==> online/final_lit.csv <==
cloud,cloudID,core,ra_deg,dec_deg,radius,radius_pc,flux,mass,ref,wavelength
,G015.05+00.07,MM1,274.46,-15.893888888888888,12.0,0.16,324.29999999999995,88.8505228190309,R06,1.3
,G015.05+00.07,MM2,274.4166666666667,-15.815277777777778,16.0,0.23,255.29999999999998,69.94615626179028,R06,1.3
,G015.05+00.07,MM5,274.4175,-15.829722222222221,12.0,0.165,89.7,24.575676524412803,R06,1.3
,G015.05+00.07,MM3,274.4266666666666,-15.784166666666666,11.0,0.14,68.99999999999999,18.90436655724062,R06,1.3
,G015.05+00.07,MM4,274.3833333333333,-15.77638888888889,14.0,0.195,131.1,35.918296458757176,R06,1.3
,G015.31-00.16,MM2,274.71,-15.721944444444444,20.0,0.295,317.40000000000003,86.96008616330684,R06,1.3
,G015.31-00.16,MM3,274.68874999999997,-15.699444444444445,26.0,0.395,510.59999999999997,139.89231252358056,R06,1.3
,G015.31-00.16,MM5,274.7045833333333,-15.713055555555554,20.0,0.295,96.60000000000001,26.466113180136865,R06,1.3
,G015.31-00.16,MM1,274.735,-15.75,12.0,0.165,117.3,32.13742314730905,R06,1.3
,G015.31-00.16,MM4,274.69999999999993,-15.739444444444443,12.0,0.16,55.199999999999996,15.123493245792496,R06,1.3
cloudA,G018.82-00.28,A1c1,276.5626339193391,-12.694356443587315,0.5543371874999999,0.0129,1.3358456595942756,1.0904999515503393,L18,1.3
cloudA,G018.82-00.28,A3c2,276.5889133056905,-12.686956576731916,0.5672287500000001,0.013200000000000002,1.5765512526297039,1.2869967815978716,L18,1.3
cloudA,G018.82-00.28,A1c3,276.56618948005814,-12.692107634704113,2.343255333257893,0.05452997648480298,0.8352257563743862,17.947860353414168,B21,3.0
cloudA,G018.82-00.28,A2c1,276.5780333825533,-12.688057460160486,1.6688952975965634,0.03883692060438516,0.2821505204480781,6.0630291882130605,B21,3.0
cloudA,G018.82-00.28,A3c4,276.58995964251113,-12.686285046714628,0.7219274999999999,0.0168,3.78653827640527,3.091090484373459,L18,1.3
cloudA,G018.82-00.28,MM2,276.59749999999997,-12.660277777777779,10.0,0.185,338.09999999999997,208.42064129357786,R06,1.3
cloudA,G018.82-00.28,A3c1,276.58895507245063,-12.686514609606135,1.2075096875,0.0281,10.416499347731971,8.503371592700223,L18,1.3
cloudA,G018.82-00.28,A2c2,276.5796801714911,-12.68815516057113,1.1043771875,0.0257,6.137288804879918,5.0100946140774285,L18,1.3
cloudA,G018.82-00.28,A2c1,276.5776831276563,-12.68827003106459,1.0614053125,0.024700000000000003,4.912646313997916,4.01037389980051,L18,1.3
cloudA,G018.82-00.28,MM4,276.5645833333333,-12.692222222222222,15.5,0.33,365.7,225.4345711950944,R06,1.3
cloudA,G018.82-00.28,MM5,276.5874999999999,-12.686388888888889,15.0,0.32,234.6,144.61840416289076,R06,1.3
cloudA,G018.82-00.28,MM1,276.48375,-12.713333333333333,11.5,0.23,1228.2,757.1198806174868,R06,1.3
cloudA,G018.82-00.28,A3c3,276.58887995490596,-12.687761643519297,2.274320924911088,0.052925801466915,1.9731509053330971,42.40031708176522,B21,3.0
cloudA,G018.82-00.28,A1c1/2,276.5641621320392,-12.69367389824622,4.0879419132418615,0.09513063866172611,3.971773645058267,85.34798908299402,B21,3.0
cloudA,G018.82-00.28,A3c5,276.59057123386583,-12.68620385269937,0.5371484375,0.0125,2.435208631294096,1.987950385860998,L18,1.3
cloudA,G018.82-00.28,A2c2,276.5796739296206,-12.688192047888938,1.8712051626918071,0.043544880522244075,0.45032664445115955,9.676904317601176,B21,3.0
cloudA,G018.82-00.28,MM3,276.46916666666664,-12.743611111111111,12.5,0.26,324.29999999999995,199.91367634281957,R06,1.3
cloudA,G018.82-00.28,A3c1/2,276.5890955709332,-12.686541618363435,1.7616814132223386,0.040996149533208376,0.813698059379587,17.485259557827497,B21,3.0
cloudA,G018.82-00.28,A3c3,276.58871519641315,-12.687838123419818,1.4309634375,0.0333,23.22597827534831,18.960220443182926,L18,1.3
cloudA,G018.82-00.28,A1c4,276.5639373128269,-12.691732487793493,1.8281832012158699,0.04254371495811784,0.4100558831801054,8.811540678965278,B21,3.0
cloudA,G018.82-00.28,A1c5,276.5692346864153,-12.689951433229206,2.2032307600737813,0.051271459764643305,0.587070251311423,12.615337599165434,B21,3.0
cloudA,G018.82-00.28,A1c2,276.5640412423476,-12.693746243436925,2.2560234374999997,0.0525,32.37560608078856,26.429398193527717,L18,1.3
cloudA,G018.82-00.28,MM6,276.57666666666665,-12.6875,17.5,0.385,282.9,174.39278149054473,R06,1.3
cloudB,G019.27+00.07,B2c8,276.4942625474703,-12.072461334619128,1.376067530418849,0.016011257717039915,0.2984530060069084,1.6383534959820376,B21,3.0
cloudB,G019.27+00.07,B2c7,276.4933287687191,-12.071911501000159,0.850843125,0.0099,0.7207091440592931,0.5883413858733126,L18,1.3
cloudB,G019.27+00.07,B2c4,276.4922620561769,-12.071745689963366,1.1344575000000001,0.013200000000000002,1.4076350469908068,1.1491042692838138,L18,1.3
cloudB,G019.27+00.07,B1c5,276.466575699643,-12.087042433728772,2.8745113215847096,0.033446426547418626,3.4003177376828093,18.665995452742777,B21,3.0
cloudB,G019.27+00.07,B1c4,276.47054948716294,-12.08171040304389,1.607148125,0.0187,2.1396052714260265,1.746638489311397,L18,1.3
cloudB,G019.27+00.07,B2c3,276.4912556180627,-12.073110070047786,3.034731662281723,0.0353106731121428,1.9904664848617304,10.926637220845445,B21,3.0
cloudB,G019.27+00.07,MM1,276.49375,-12.06638888888889,14.5,0.15,627.9,96.76672631487544,R06,1.3
cloudB,G019.27+00.07,B1c2,276.4667367853596,-12.08119067683992,1.091485625,0.012700000000000001,6.292128660048906,5.136496083698647,L18,1.3
cloudB,G019.27+00.07,B2c5,276.4930334512914,-12.070379867954365,0.9883531249999999,0.0115,1.0993629716998201,0.8974504343106586,L18,1.3
cloudB,G019.27+00.07,MM2,276.46916666666664,-12.08,18.5,0.205,634.8000000000001,97.83009693372023,R06,1.3
cloudB,G019.27+00.07,B1c1/2/3,276.4671423639265,-12.081196442262229,5.03894264359888,0.058630704892431156,6.678027580323602,36.65893662412764,B21,3.0
cloudB,G019.27+00.07,B2c10,276.4940464210163,-12.066360365726856,4.301774461453517,0.05005337166988312,9.965088433670687,54.70321003466999,B21,3.0
cloudB,G019.27+00.07,B1c3,276.46709992332524,-12.081932031848462,0.893815,0.010400000000000001,3.4627822155973846,2.826796502438182,L18,1.3
cloudB,G019.27+00.07,B2c8,276.49417552605456,-12.072506534135615,0.7648993749999999,0.0089,0.9290391310139325,0.7584088177273172,L18,1.3
cloudB,G019.27+00.07,B2c3,276.4912690999963,-12.073200737426667,1.228995625,0.0143,3.4064768137177523,2.7808323316668293,L18,1.3
cloudB,G019.27+00.07,B2c9,276.4858500204086,-12.073113842670665,1.5524135424856829,0.018063134811847084,0.21339628042308922,1.1714358207959843,B21,3.0
cloudB,G019.27+00.07,B2c5,276.49321382974256,-12.070510619137826,1.3444295649715943,0.015643133619042623,0.28121002653206306,1.5436984074583007,B21,3.0
cloudB,G019.27+00.07,B2c6,276.49292412380606,-12.071182718769467,1.3407225,0.015600000000000001,1.463940448870439,1.1950684400551663,L18,1.3
cloudB,G019.27+00.07,B1c1,276.46703379717735,-12.079975833312375,0.6102006249999999,0.0070999999999999995,0.6672190122736424,0.5446754236405277,L18,1.3
cloudB,G019.27+00.07,B1c6,276.4767746957864,-12.082542790345332,1.4668929161949715,0.017068058075136023,0.22883162083672898,1.2561679006188766,B21,3.0
cloudB,G019.27+00.07,B2c4/6,276.49258267901257,-12.071729552382326,2.0536500826729602,0.023895281305190433,0.5776678916018458,3.171099605880833,B21,3.0
cloudB,G019.27+00.07,B2c1,276.49320896007157,-12.068039646353045,1.263373125,0.0147,2.1396052714260265,1.746638489311397,L18,1.3
cloudB,G019.27+00.07,B1c4,276.47014829930214,-12.081183609975161,2.4720518826140534,0.028763602735673664,0.6601888998756789,3.6240974972616535,B21,3.0
cloudB,G019.27+00.07,B2c2,276.49160286630405,-12.071767464830767,0.7219274999999999,0.0084,0.6939640781664677,0.5665084047569202,L18,1.3
,G022.35+00.41,MM1,277.60166666666663,-9.17611111111111,8.0,0.11,434.7,215.0500924954383,R06,1.3
,G022.35+00.41,MM3,277.65874999999994,-9.212222222222222,14.0,0.26,200.09999999999997,98.99131241853507,R06,1.3
,G022.35+00.41,MM2,277.6008333333333,-9.212222222222222,16.5,0.32,372.59999999999997,184.32865071037568,R06,1.3
,G022.73+00.11,MM1,278.0541666666667,-9.01388888888889,15.5,0.35,186.29999999999998,129.6481396694665,R06,1.3
,G023.60+00.00,MM4,278.5958333333333,-8.305833333333334,23.5,0.425,738.3,300.4520453214101,R06,1.3
,G023.60+00.00,MM8,278.60374999999993,-8.287222222222223,11.0,0.17,96.60000000000001,39.31148256541814,R06,1.3
,G023.60+00.00,MM1,278.54833333333335,-8.318333333333333,10.0,0.155,765.9,311.6838974829581,R06,1.3
,G023.60+00.00,MM9,278.59375,-8.267777777777779,15.5,0.265,165.59999999999997,67.39111296928823,R06,1.3
,G023.60+00.00,MM7,278.5879166666667,-8.286388888888888,23.5,0.425,600.3,244.29278451366983,R06,1.3
,G023.60+00.00,MM5,278.53958333333327,-8.3,13.0,0.215,207.0,84.2388912116103,R06,1.3
,G023.60+00.00,MM3,278.54166666666663,-8.307777777777778,20.5,0.37,558.9,227.4450062713478,R06,1.3
,G023.60+00.00,MM2,278.5879166666667,-8.301944444444445,9.5,0.145,489.8999999999999,199.36537586747767,R06,1.3
,G023.60+00.00,MM6,278.57583333333326,-8.314444444444446,13.5,0.225,200.09999999999997,81.43092817122329,R06,1.3
,G024.08+00.04,MM4,278.76083333333327,-7.765555555555555,16.0,0.275,255.29999999999998,98.63500941604019,R06,1.3
,G024.08+00.04,MM5,278.78083333333325,-7.762777777777778,16.0,0.27,193.20000000000002,74.64270982835475,R06,1.3
,G024.08+00.04,MM2,278.7129166666667,-7.7588888888888885,20.0,0.35,441.59999999999997,170.61190817909656,R06,1.3
,G024.08+00.04,MM1,278.73749999999995,-7.723888888888889,10.0,0.145,434.7,167.9460971137982,R06,1.3
,G024.08+00.04,MM3,278.75916666666666,-7.756944444444445,16.5,0.28,275.99999999999994,106.63244261193536,R06,1.3
,G024.33+00.11,MM5,278.89083333333326,-7.611666666666666,17.0,0.29,427.79999999999995,165.2802860484998,R06,1.3
,G024.33+00.11,MM6,278.7820833333333,-7.575833333333333,20.5,0.36,648.5999999999999,250.58624013804805,R06,1.3
,G024.33+00.11,MM11,278.77124999999995,-7.599444444444444,28.0,0.5,607.1999999999999,234.59137374625774,R06,1.3
,G024.33+00.11,MM10,278.86625,-7.5922222222222215,13.0,0.21,213.89999999999998,82.6401430242499,R06,1.3
,G024.33+00.11,MM7,278.7908333333333,-7.663333333333334,12.0,0.19,207.0,79.97433195895151,R06,1.3
,G024.33+00.11,MM1,278.7829166666666,-7.584444444444444,7.5,0.09,1400.6999999999998,541.1596462555718,R06,1.3
,G024.33+00.11,MM8,278.8474999999999,-7.6225000000000005,22.0,0.39,676.1999999999999,261.24948439924157,R06,1.3
,G024.33+00.11,MM9,278.86041666666665,-7.615555555555555,23.0,0.41,607.1999999999999,234.59137374625774,R06,1.3
,G024.33+00.11,MM4,278.83083333333326,-7.621388888888889,24.0,0.425,986.6999999999999,381.21098233766884,R06,1.3
,G024.33+00.11,MM2,278.8937499999999,-7.624444444444445,12.5,0.2,269.1,103.96663154663698,R06,1.3
,G024.33+00.11,MM3,278.86625,-7.6049999999999995,12.5,0.2,282.9,109.29825367723373,R06,1.3
,G024.60+00.08,MM3,278.92124999999993,-7.308333333333334,8.0,0.1,82.79999999999998,30.32821619163564,R06,1.3
,G024.60+00.08,MM1,278.91749999999996,-7.310277777777777,9.0,0.125,448.49999999999994,164.27783770469307,R06,1.3
,G024.60+00.08,MM4,278.91374999999994,-7.314166666666667,11.5,0.18,62.099999999999994,22.74616214372673,R06,1.3
,G024.60+00.08,MM2,278.89874999999995,-7.3025,9.0,0.21,365.7,133.9496215130574,R06,1.3
,G025.04-00.20,MM4,279.5570833333333,-7.053333333333333,23.0,0.365,848.6999999999999,262.4974679727471,R06,1.3
,G025.04-00.20,MM3,279.54249999999996,-7.045555555555556,9.0,0.11,131.1,40.54838936164386,R06,1.3
,G025.04-00.20,MM2,279.57374999999996,-7.0475,14.0,0.205,289.79999999999995,89.63328174679165,R06,1.3
,G025.04-00.20,MM1,279.54249999999996,-7.042777777777777,14.0,0.21,765.9,236.8879589022352,R06,1.3
,G025.04-00.20,MM5,279.54999999999995,-7.045555555555556,10.5,0.145,137.99999999999997,42.68251511751984,R06,1.3
,G027.75+00.16,MM4,280.3766666666666,-4.5,16.0,0.385,137.99999999999997,103.71555792829864,R06,1.3
,G027.75+00.16,MM3,280.31999999999994,-4.531944444444444,21.0,0.52,317.40000000000003,238.54578323508687,R06,1.3
,G027.75+00.16,MM1,280.3329166666667,-4.538888888888889,15.5,0.365,365.7,274.84622850999136,R06,1.3
,G027.75+00.16,MM2,280.38749999999993,-4.562222222222222,13.5,0.315,151.79999999999998,114.08711372112849,R06,1.3
,G027.75+00.16,MM5,280.3483333333333,-4.511666666666667,14.0,0.32,103.5,77.78666844622397,R06,1.3
,G027.94-00.47,MM1,281.015,-4.633333333333333,10.5,0.13,220.79999999999998,60.49397298316998,R06,1.3
,G027.94-00.47,MM2,281.0129166666666,-4.623611111111112,13.5,0.185,131.1,35.918296458757176,R06,1.3
,G027.97-00.42,MM1,280.96999999999997,-4.60361111111111,8.0,0.08,179.4,49.151353048825605,R06,1.3
,G027.97-00.42,MM3,280.97875,-4.602222222222222,9.0,0.1,186.29999999999998,51.041789704549664,R06,1.3
,G027.97-00.42,MM2,280.9916666666666,-4.573333333333333,9.5,0.115,193.20000000000002,52.93222636027373,R06,1.3
,G028.04-00.46,MM1,281.0354166666666,-4.556111111111111,12.0,0.16,248.39999999999998,68.05571960606622,R06,1.3
,G028.08+00.07,MM1,280.5845833333333,-4.278333333333333,19.5,0.445,496.79999999999995,319.144106980791,R06,1.3
,G028.10-00.45,MM1,281.05375,-4.495833333333334,19.0,0.28,241.49999999999997,66.16528295034215,R06,1.3
,G028.10-00.45,MM2,281.05958333333336,-4.496666666666667,14.0,0.2,62.099999999999994,17.013929901516555,R06,1.3
,G028.23-00.19,MM3,280.87499999999994,-4.2091666666666665,10.5,0.215,48.300000000000004,33.61248065504687,R06,1.3
,G028.23-00.19,MM2,280.8708333333333,-4.204444444444444,13.5,0.3,131.1,91.23387606369864,R06,1.3
,G028.23-00.19,MM1,280.87791666666664,-4.22,25.5,0.61,862.4999999999999,600.2228688401227,R06,1.3
,G028.28-00.34,MM3,281.05583333333334,-4.301388888888889,8.5,0.1,200.09999999999997,58.302617211349215,R06,1.3
,G028.28-00.34,MM4,281.04749999999996,-4.289444444444444,18.5,0.275,407.09999999999997,118.61566949895187,R06,1.3
,G028.28-00.34,MM2,281.08875,-4.293611111111111,18.5,0.275,938.4,273.4191703704654,R06,1.3
,G028.28-00.34,MM1,281.0625,-4.298333333333333,13.5,0.195,1200.6,349.8157032680953,R06,1.3
cloudC,G028.37+00.07,MM1,280.7170833333333,-3.9958333333333336,13.0,0.275,1462.8,978.4486597009304,R06,1.3
cloudC,G028.37+00.07,MM9,280.69458333333324,-4.068888888888889,17.0,0.385,503.69999999999993,336.9186422555091,R06,1.3
cloudC,G028.37+00.07,MM10,280.72499999999997,-4.041666666666667,17.0,0.395,455.4,304.6113751899124,R06,1.3
cloudC,G028.37+00.07,MM18,280.80375,-4.021111111111111,17.0,0.38,207.0,138.45971599541465,R06,1.3
cloudC,G028.37+00.07,C2c4,280.7117053109373,-4.053160795963271,1.9801440000000001,0.048,46.59272005539571,38.03535131329424,L18,1.3
cloudC,G028.37+00.07,C2c4,280.71174009887227,-4.053195754610503,1.9744378552015442,0.0478616792766961,2.0679169967183273,49.26996829369037,B21,3.0
cloudC,G028.37+00.07,MM15,280.63499999999993,-4.021111111111111,13.0,0.275,172.5,115.38309666284557,R06,1.3
cloudC,G028.37+00.07,MM17,280.74999999999994,-4.026111111111111,15.0,0.335,255.29999999999998,170.76698306101144,R06,1.3
cloudC,G028.37+00.07,MM4,280.71124999999995,-4.054166666666666,10.5,0.215,420.8999999999999,281.5347558573432,R06,1.3
cloudC,G028.37+00.07,MM7,280.7345833333333,-4.125277777777777,12.0,0.255,386.40000000000003,258.4581365247741,R06,1.3
cloudC,G028.37+00.07,MM8,280.7070833333333,-4.165,15.5,0.35,531.3,355.37993772156443,R06,1.3
cloudC,G028.37+00.07,C1c1,280.69357701360434,-4.070846320959462,3.5659816775536943,0.08644175399495052,3.096914798802241,73.78675942380227,B21,3.0
cloudC,G028.37+00.07,C5c1/2,280.71886312771375,-4.044526460608501,2.9380575478857636,0.07122045785484118,0.9291913914696313,22.138814308858194,B21,3.0
cloudC,G028.37+00.07,C2c1,280.70773178221646,-4.057062035934486,2.9062938304275474,0.0704504843387765,2.380504386962892,56.71764188542445,B21,3.0
cloudC,G028.37+00.07,MM5,280.6116666666666,-4.025,8.5,0.15,227.7,152.3056875949562,R06,1.3
cloudC,G028.37+00.07,C2c2,280.7096458347487,-4.05579354745778,2.8088483139997766,0.06808834058128564,4.976219929087901,118.5628816425783,B21,3.0
cloudC,G028.37+00.07,C2c2,280.709337330223,-4.055612058187173,2.7103221000000004,0.06570000000000001,68.27029977905413,55.73155706026497,L18,1.3
cloudC,G028.37+00.07,C1c3,280.69739842052843,-4.063978897393538,2.707898423748119,0.06564124848491307,0.7088253759250359,16.888397287227615,B21,3.0
cloudC,G028.37+00.07,MM6,280.7041666666666,-4.039722222222222,10.0,0.2,296.7,198.45892626009442,R06,1.3
cloudC,G028.37+00.07,C5c3/4,280.71973265262716,-4.046072912751293,2.638453566300341,0.06395785921751972,0.7581146361304811,18.06275790779199,B21,3.0
cloudC,G028.37+00.07,C2c6,280.71326240389516,-4.051868962789237,2.5851459789849525,0.06266564804947403,3.029489962285546,72.18030250959502,B21,3.0
cloudC,G028.37+00.07,C6c1/2,280.7251911530335,-4.041120097326978,2.4372990027965282,0.05908173957764352,1.806796295790033,43.04853451468475,B21,3.0
cloudC,G028.37+00.07,MM2,280.65666666666664,-4.034722222222222,11.0,0.23,690.0,461.5323866513823,R06,1.3
cloudC,G028.37+00.07,C2c3/5,280.7108433280096,-4.054555176623131,2.3401561089518688,0.05672693159168712,2.9295270641815248,69.79859723421573,B21,3.0
cloudC,G028.37+00.07,MM3,280.76291666666657,-4.1066666666666665,11.5,0.235,614.1,410.76382411973026,R06,1.3
cloudC,G028.37+00.07,C2c3,280.7106140611101,-4.0545126916515075,2.1905343,0.053099999999999994,44.903557999006736,36.65642619015366,L18,1.3
cloudC,G028.37+00.07,MM14,280.71916666666664,-4.045555555555556,6.0,0.04,48.300000000000004,32.30726706559676,R06,1.3
cloudC,G028.37+00.07,C6c9,280.72398988850205,-4.03795847799563,1.9978047970226003,0.04842810939865222,0.9048965173100691,21.559967246118052,B21,3.0
cloudC,G028.37+00.07,C6c4,280.7242190216933,-4.043971028919929,0.6517974000000001,0.0158,3.0264153510302347,2.4705741789601996,L18,1.3
cloudC,G028.37+00.07,C9c4,280.7164496066025,-3.9963604587548827,0.8539371,0.0207,10.444652048671786,8.526353678085899,L18,1.3
cloudC,G028.37+00.07,C4c4,280.7040321435455,-4.041737474826416,1.4397297,0.0349,11.162545922637099,9.112396855420643,L18,1.3
cloudC,G028.37+00.07,C6c5,280.7248584960563,-4.043320717212732,1.3695996,0.0332,13.879281563329354,11.330168095138404,L18,1.3
cloudC,G028.37+00.07,MM13,280.6741666666666,-3.9522222222222223,21.0,0.49,593.4,396.91785252018883,R06,1.3
cloudC,G028.37+00.07,C5c1,280.7187813223497,-4.043892462728244,0.8209347,0.0199,3.589469369826557,2.930215886673725,L18,1.3
cloudC,G028.37+00.07,C1c2,280.68566508698405,-4.067977259897885,1.3279925060478155,0.03219141652844194,0.5043422369941355,12.016403978159586,B21,3.0
cloudC,G028.37+00.07,C6c10,280.7285906743052,-4.036821861592279,1.3279925060478155,0.03219141652844194,0.6445574224135363,15.357155928489819,B21,3.0
cloudC,G028.37+00.07,C6c7,280.7272562988866,-4.039363689395721,1.3279925060478155,0.03219141652844194,0.3485931160923737,8.305542149189764,B21,3.0
cloudC,G028.37+00.07,C2c5,280.7114634003134,-4.055139373233718,0.8168094,0.0198,3.364247762308028,2.746359203588315,L18,1.3
cloudC,G028.37+00.07,C9c7,280.7172607892912,-3.997586011148594,0.8580624000000001,0.020800000000000003,36.03545720296466,29.417069293665634,L18,1.3
cloudC,G028.37+00.07,C5c3,280.7191546289557,-4.046186505485169,0.7549299,0.0183,3.0264153510302347,2.4705741789601996,L18,1.3
cloudC,G028.37+00.07,C5c5,280.7209823618203,-4.045527096520968,0.5610408,0.013600000000000001,2.069223519076486,1.6891832758472063,L18,1.3
cloudC,G028.37+00.07,C6c8,280.72632417425774,-4.042160819648758,0.5940432,0.0144,1.5343222012199795,1.2525236535193571,L18,1.3
cloudC,G028.37+00.07,C4c5,280.70531055538294,-4.040088028705909,1.1014551000000001,0.0267,9.220009557789785,7.52663296380898,L18,1.3
cloudC,G028.37+00.07,C6c7,280.72733384382934,-4.039282899958437,1.2870936000000002,0.031200000000000002,11.73967629190333,9.583529605827007,L18,1.3
cloudC,G028.37+00.07,C7c1,280.6652457811482,-4.008667704783058,1.1097057,0.0269,8.23466502489622,6.72225997531031,L18,1.3
cloudC,G028.37+00.07,C5c2,280.71890853947497,-4.044542382747435,0.7136769,0.0173,2.688582939752441,2.194789154332084,L18,1.3
cloudC,G028.37+00.07,C9c3,280.7162390821978,-3.9955441292287626,0.6724239,0.0163,4.7296537578891105,3.8609903447936142,L18,1.3
cloudC,G028.37+00.07,C9c6,280.71853914679315,-3.9947334649629305,1.1303322000000002,0.027400000000000004,21.1145257048621,17.236564039257207,L18,1.3
cloudC,G028.37+00.07,C6c2,280.7249737931801,-4.041434644550123,0.6847998,0.0166,5.532005734673871,4.515979778285389,L18,1.3
cloudC,G028.37+00.07,C2c1,280.70747402753705,-4.057040298523726,1.2870936000000002,0.031200000000000002,19.7068906578713,16.087459769973393,L18,1.3
cloudC,G028.37+00.07,C9c8,280.7170546186021,-3.998379798919279,0.5280384,0.0128,55.038530337340546,44.92997692899712,L18,1.3
cloudC,G028.37+00.07,C4c8,280.7070646387682,-4.042393038594766,1.0519515,0.0255,5.658692888903043,4.619399162520931,L18,1.3
cloudC,G028.37+00.07,C6c3,280.7263181538995,-4.039897711038797,0.5239131,0.012700000000000001,1.689162056388968,1.3789251231405766,L18,1.3
cloudC,G028.37+00.07,C9c5,280.7164764421263,-3.9983643991494904,0.9158166000000001,0.0222,250.5590383643636,204.54055993251885,L18,1.3
cloudC,G028.37+00.07,C9c1,280.71467762799267,-3.9932591811190195,0.45790830000000005,0.0111,3.181255206199223,2.596975648581419,L18,1.3
cloudC,G028.37+00.07,C6c6,280.7256038855757,-4.042421131139422,1.6336188,0.0396,18.29925561088049,14.93835550068958,L18,1.3
cloudC,G028.37+00.07,C5c4,280.72007948724684,-4.046076072487033,0.9941973000000002,0.024100000000000003,5.334936828095158,4.355105180585654,L18,1.3
cloudC,G028.37+00.07,C5c6,280.7214573015164,-4.046355320500629,0.5280384,0.0128,1.7313911077986923,1.413398251219091,L18,1.3
cloudC,G028.37+00.07,MM16,280.66749999999996,-4.006388888888889,22.0,0.515,572.6999999999999,383.07188092064735,R06,1.3
cloudC,G028.37+00.07,C6c6/8,280.7257486403582,-4.042480200138782,1.6406571017904856,0.03977061308972646,0.7797849523473316,18.579072534835934,B21,3.0
cloudC,G028.37+00.07,C9c2,280.716622989611,-3.9944929261271507,0.4785348,0.0116,3.0545680519700507,2.4935562643458757,L18,1.3
cloudC,G028.37+00.07,C4c3,280.7042775187031,-4.040648949112256,0.8786889,0.0213,4.546661201780306,3.7116067897867184,L18,1.3
cloudC,G028.37+00.07,C4c7,280.70528625544245,-4.0410537984921895,0.8910648000000001,0.0216,6.179517856289642,5.044567742155943,L18,1.3
cloudC,G028.37+00.07,C4c1,280.7028320407918,-4.03921055986639,1.6542453,0.0401,23.648268789445556,19.304951723968074,L18,1.3
cloudC,G028.37+00.07,C8c1,280.7517581963265,-4.027430180901687,0.8704383,0.0211,6.812953627435505,5.561664663333659,L18,1.3
cloudC,G028.37+00.07,MM11,280.67791666666665,-4.028888888888889,19.0,0.44,572.6999999999999,383.07188092064735,R06,1.3
cloudC,G028.37+00.07,C4c2,280.7040723376644,-4.0381599930202645,1.031325,0.025,15.061695002801633,12.295415681336808,L18,1.3
cloudC,G028.37+00.07,MM12,280.79124999999993,-4.114444444444444,21.0,0.485,607.1999999999999,406.1485002532165,R06,1.3
cloudC,G028.37+00.07,C6c5,280.7250317247717,-4.043347174432267,1.492534726861441,0.03618002877030618,0.5293194349860688,12.6115080152562,B21,3.0
cloudC,G028.37+00.07,C4c6,280.70597622412197,-4.039102593782439,0.4991613,0.0121,1.324584579218349,1.0813071173960687,L18,1.3
cloudC,G028.37+00.07,C6c1,280.7250873002213,-4.0409081657707695,0.9364431000000001,0.0227,14.639404488704391,11.950684400551664,L18,1.3
cloudD,G028.53-00.25,D1c5,281.071779007658,-4.035797671203949,0.7309742105263158,0.0202,3.8569200287548107,3.1485456978376503,L18,1.3
cloudD,G028.53-00.25,D5c6,281.07404086361055,-3.9931824514359042,1.1181734210526317,0.0309,13.949663315678896,11.387623308602596,L18,1.3
cloudD,G028.53-00.25,D5c5/6,281.07434497159824,-3.9927263235179256,5.828982233135112,0.1610801577042646,6.696255431875298,207.3437239612327,B21,3.0
cloudD,G028.53-00.25,D9c2,281.07983369660644,-3.9690133612109255,1.132648157894737,0.0313,39.83607182983984,32.51965082073193,L18,1.3
cloudD,G028.53-00.25,D5c5,281.07289583762133,-3.992517190326339,0.7056434210526317,0.0195,3.8569200287548107,3.1485456978376503,L18,1.3
cloudD,G028.53-00.25,D8c1,281.0751774186394,-3.9894500631896523,4.455304797912102,0.12311946936270805,7.173002767993609,222.1057904721401,B21,3.0
cloudD,G028.53-00.25,D3c3/4,281.06468723804204,-4.016361114331847,3.0640481293421304,0.08467299026616315,1.3943602568230757,43.17515231229331,B21,3.0
cloudD,G028.53-00.25,MM2,281.0654166666667,-3.9947222222222223,28.0,0.755,2076.8999999999996,1805.4205439733307,R06,1.3
cloudD,G028.53-00.25,D8c1,281.0747561939929,-3.988377867275445,0.7345928947368421,0.0203,6.5877320199169755,5.377807980248249,L18,1.3
cloudD,G028.53-00.25,D1c1,281.0710352320588,-4.032842398717298,0.8105852631578949,0.022400000000000003,4.068065285803432,3.320911338230222,L18,1.3
cloudD,G028.53-00.25,MM6,281.07416666666666,-4.001388888888889,9.0,0.19,117.3,101.96727324766323,R06,1.3
cloudD,G028.53-00.25,D5c3,281.07206221153064,-3.989583310238387,1.132648157894737,0.0313,12.61241002103763,10.295974252782973,L18,1.3
cloudD,G028.53-00.25,MM7,281.09874999999994,-4.035833333333334,22.5,0.595,496.79999999999995,431.86139257833827,R06,1.3
cloudD,G028.53-00.25,MM4,281.0775,-4.001388888888889,22.0,0.58,786.5999999999999,683.7805382490355,R06,1.3
cloudD,G028.53-00.25,D3c2,281.0654161212966,-4.0117753449214515,0.6984060526315791,0.0193,4.434050398021042,3.6196784482440134,L18,1.3
cloudD,G028.53-00.25,MM8,281.09166666666664,-4.026388888888889,13.5,0.33,179.4,155.94994731995547,R06,1.3
cloudD,G028.53-00.25,D7c1,281.07439850398885,-3.995917528480609,2.8209535597607616,0.07795522890764958,1.5527543271430253,48.079686902951565,B21,3.0
cloudD,G028.53-00.25,D9c1,281.0801175953662,-3.96846183471957,0.5283278947368422,0.0146,4.757806458828927,3.8839724301792904,L18,1.3
cloudD,G028.53-00.25,D6c4,281.0758366011153,-4.000442489257123,1.4438550000000003,0.039900000000000005,27.589646921019813,22.52244367796275,L18,1.3
cloudD,G028.53-00.25,D5c7,281.0679263722496,-3.994373843952505,2.1143940862263713,0.05842991438920959,0.7022953580450223,21.745964791692845,B21,3.0
cloudD,G028.53-00.25,D3c5,281.068351357531,-4.00899917250476,2.0280555622860845,0.05604400506644695,0.446928499891318,13.83875218838859,B21,3.0
cloudD,G028.53-00.25,D5c4,281.07058649502704,-3.9929754024946544,0.5138531578947368,0.014199999999999999,1.9003073134375894,1.5512907635331488,L18,1.3
cloudD,G028.53-00.25,D8c2,281.0757604727156,-3.987127442866172,0.5029971052631579,0.0139,2.0129181171968535,1.6432191050758538,L18,1.3
cloudD,G028.53-00.25,D9c1/2,281.0800589181224,-3.9690028051492106,2.2376643702962555,0.06183640904025722,2.6333158936937653,81.53833576385216,B21,3.0
cloudD,G028.53-00.25,D7c3,281.0765239733384,-3.9909867574050533,1.553755987923872,0.04293704279042043,0.30515235416170106,9.448777175709498,B21,3.0
cloudD,G028.53-00.25,D1c2,281.0706006666921,-4.034058686546916,0.46319157894736845,0.0128,1.4357877479306231,1.1720863546694902,L18,1.3
cloudD,G028.53-00.25,D3c1,281.0642334500418,-4.0129343942509585,0.45595421052631585,0.0126,1.421711397460715,1.1605953119766519,L18,1.3
cloudD,G028.53-00.25,MM3,281.06666666666666,-4.013333333333334,28.0,0.755,2007.8999999999999,1745.4397950041168,R06,1.3
cloudD,G028.53-00.25,MM9,281.0804166666666,-3.968055555555556,13.0,0.315,165.59999999999997,143.95379752611274,R06,1.3
cloudD,G028.53-00.25,D6c2,281.0721243040638,-4.002947404459951,0.4450981578947369,0.0123,1.5624749021597957,1.2755057389050335,L18,1.3
cloudD,G028.53-00.25,D6c6,281.0773357245647,-3.9973567302094524,1.743574030338533,0.04818254174450167,0.5709254244317706,17.678209084189426,B21,3.0
cloudD,G028.53-00.25,D6c3,281.072866858293,-4.003102966702158,0.4849036842105264,0.0134,1.5343222012199795,1.2525236535193571,L18,1.3
cloudD,G028.53-00.25,D5c1,281.06978088180546,-3.988159646997309,2.8209535597607616,0.07795522890764958,1.1051473058491694,34.21992488962113,B21,3.0
cloudD,G028.53-00.25,D3c4,281.06529459384785,-4.015973589714128,0.5319465789473684,0.0147,2.4070559303542796,1.9649683004753216,L18,1.3
cloudD,G028.53-00.25,MM5,281.0708333333333,-4.0344444444444445,11.5,0.265,227.7,197.93647159840503,R06,1.3
cloudD,G028.53-00.25,D5c1,281.06957358831784,-3.9879599432427724,0.6984060526315791,0.0193,5.081562519636813,4.148266412114568,L18,1.3
cloudD,G028.53-00.25,D6c1,281.0723899011827,-4.002431462486948,1.1652163157894737,0.0322,13.71036535769046,11.192275582824347,L18,1.3
cloudD,G028.53-00.25,MM10,281.07708333333335,-3.9786111111111113,20.5,0.535,427.79999999999995,371.88064360912466,R06,1.3
cloudD,G028.53-00.25,D1c4,281.0718219133943,-4.034729237743994,1.2086405263157896,0.0334,8.96663524933144,7.319794195337894,L18,1.3
cloudD,G028.53-00.25,MM1,281.075,-3.992777777777778,16.5,0.42,1145.3999999999999,995.6804328889464,R06,1.3
cloudD,G028.53-00.25,D6c1/2/3,281.0725148107924,-4.002369804360416,2.296819883056893,0.06347113341296046,0.7936055297033389,24.573304820726452,B21,3.0
cloudD,G028.53-00.25,D3c3,281.0644117448963,-4.016769127498863,0.9915194736842108,0.027400000000000004,7.291549543412379,5.952360114890155,L18,1.3
cloudD,G028.53-00.25,D6c5,281.07897299795235,-3.99692274191367,2.5017848214058445,0.06913520704924885,1.9879610255016449,61.55548370440034,B21,3.0
cloudD,G028.53-00.25,D6c4,281.07579191055356,-4.000436952481553,2.483850648807068,0.06863960777737516,1.4010868574042357,43.38343564740301,B21,3.0
cloudD,G028.53-00.25,D5c2,281.069100441177,-3.992753709539696,0.5536586842105264,0.015300000000000001,2.3366741780047393,1.9075130870111308,L18,1.3
cloudD,G028.53-00.25,D1c3,281.07196387850774,-4.03362161666613,0.5500400000000001,0.0152,2.11145257048621,1.7236564039257207,L18,1.3
cloudD,G028.53-00.25,D5c3,281.0723342775524,-3.989564919689985,2.4657860407062717,0.06814040400468208,0.8906685309207687,27.578776212315738,B21,3.0
cloudD,G028.53-00.25,D7c2,281.07608522453404,-3.995227290240844,2.4657860407062717,0.06814040400468208,1.1221394887615912,34.746073050953335,B21,3.0
cloudD,G028.53-00.25,D5c7,281.062436167944,-3.997165065038345,2.5372729034716457,0.0701158972670515,1.5625171164838776,48.381983181636755,B21,3.0
cloudE,G028.67+00.13,MM3,280.74249999999995,-3.8055555555555554,11.0,0.23,151.79999999999998,105.6392249158616,R06,1.3
cloudE,G028.67+00.13,E2c1,280.79181193945857,-3.7539396174851345,0.4691517647058823,0.0116,0.9909750730815279,0.8089694055758049,L18,1.3
cloudE,G028.67+00.13,MM1,280.76291666666657,-3.6947222222222225,10.0,0.2,172.5,120.04457376802455,R06,1.3
cloudE,G028.67+00.13,E1c1,280.7795492785774,-3.7519119326801644,0.9585255882352942,0.023700000000000002,4.194752440032604,3.4243307224657653,L18,1.3
cloudE,G028.67+00.13,MM4,280.80499999999995,-3.684166666666667,14.5,0.32,144.89999999999998,100.8374419651406,R06,1.3
cloudE,G028.67+00.13,MM7,280.77874999999995,-3.7530555555555556,15.0,0.335,110.39999999999999,76.82852721153571,R06,1.3
cloudE,G028.67+00.13,E3c1,280.7799535896794,-3.7389341336042956,1.4219928101024697,0.035159446980935184,0.20382450879798986,5.052495412923802,B21,3.0
cloudE,G028.67+00.13,E2c2,280.7925570645766,-3.7542430456780975,1.168835,0.028900000000000002,6.461044865687803,5.274388596012705,L18,1.3
cloudE,G028.67+00.13,E1c1,280.7794794645441,-3.752054704193499,1.8618256257078665,0.046034522052263445,0.3634507629123053,9.009384216193876,B21,3.0
cloudE,G028.67+00.13,E3c2,280.77884581115393,-3.7350670344185484,2.8439856202049394,0.07031889396187037,1.2217307972775413,30.28482337808727,B21,3.0
cloudE,G028.67+00.13,E3c3,280.7822581001819,-3.7352792167124185,2.0815843306669346,0.05146816031028709,0.5804980825649924,14.389652729532846,B21,3.0
cloudE,G028.67+00.13,MM5,280.79208333333327,-3.752222222222222,15.0,0.335,124.19999999999999,86.43209311297765,R06,1.3
cloudE,G028.67+00.13,MM2,280.7795833333333,-3.733611111111111,19.0,0.45,482.99999999999994,336.1248065504687,R06,1.3
cloudE,G028.67+00.13,MM6,280.8008333333333,-3.7608333333333333,15.5,0.355,137.99999999999997,96.03565901441962,R06,1.3
,G030.14-00.06,MM1,281.64874999999995,-2.5175,25.5,0.66,621.0,502.60876906335545,R06,1.3
,G030.14-00.06,MM2,281.63208333333324,-2.544722222222222,11.5,0.265,89.7,72.59904442026244,R06,1.3
,G030.57-00.23,MM6,281.9975,-2.220277777777778,15.5,0.385,110.39999999999999,89.35267005570762,R06,1.3
,G030.57-00.23,MM3,281.9770833333333,-2.1875,15.5,0.385,269.1,217.79713326078738,R06,1.3
,G030.57-00.23,MM5,281.9995833333333,-2.183611111111111,16.0,0.39,151.79999999999998,122.85992132659798,R06,1.3
,G030.57-00.23,MM1,282.0,-2.1222222222222222,8.5,0.165,414.0,335.07251270890356,R06,1.3
,G030.57-00.23,MM2,281.9945833333333,-2.2555555555555555,8.5,0.165,207.0,167.53625635445178,R06,1.3
,G030.57-00.23,MM4,282.00749999999994,-2.2097222222222226,22.5,0.575,317.40000000000003,256.8889264101594,R06,1.3
,G030.97-00.14,MM2,282.09166666666664,-1.795,23.5,0.565,282.9,196.87310097956023,R06,1.3
,G030.97-00.14,MM1,282.09,-1.8075,16.0,0.365,510.59999999999997,355.3319383533526,R06,1.3
,G031.02-00.10,MM1,282.08624999999995,-1.7466666666666668,12.0,0.25,448.49999999999994,299.99605132339855,R06,1.3
,G031.97+00.07,MM2,282.4,-0.7711111111111112,10.0,0.275,621.0,791.0480494250033,R06,1.3
,G031.97+00.07,MM4,282.38749999999993,-0.7925,16.0,0.49,572.6999999999999,729.5220900252807,R06,1.3
,G031.97+00.07,MM9,282.3816666666666,-0.775,10.5,0.285,103.5,131.8413415708339,R06,1.3
,G031.97+00.07,MM6,282.3958333333333,-0.778888888888889,20.5,0.66,793.4999999999999,1010.7836187097263,R06,1.3
,G031.97+00.07,MM8,282.3712499999999,-0.8033333333333333,16.5,0.515,331.19999999999993,421.89229302666837,R06,1.3
,G031.97+00.07,MM1,282.40124999999995,-0.7625,8.5,0.2,1269.6000000000001,1617.2537899355623,R06,1.3
,G031.97+00.07,MM5,282.34124999999995,-0.8430555555555556,8.0,0.175,117.3,149.42018711361172,R06,1.3
,G031.97+00.07,MM7,282.3683333333333,-0.8150000000000001,11.5,0.335,193.20000000000002,246.10383759888992,R06,1.3
,G031.97+00.07,MM3,282.3845833333333,-0.7838888888888889,15.0,0.455,821.0999999999999,1045.941309795282,R06,1.3
,G033.69-00.01,MM5,283.1991666666666,0.6130555555555556,12.0,0.365,151.79999999999998,204.73945897764645,R06,1.3
,G033.69-00.01,MM3,283.2116666666666,0.6119444444444444,11.0,0.315,179.4,241.96481515540032,R06,1.3
,G033.69-00.01,MM1,283.24499999999995,0.7102777777777778,13.5,0.41,717.6,967.8592606216013,R06,1.3
,G033.69-00.01,MM2,283.2079166666667,0.6325000000000001,21.0,0.685,848.6999999999999,1144.6797024659325,R06,1.3
,G033.69-00.01,MM6,283.2029166666666,0.5994444444444444,16.0,0.515,248.39999999999998,335.0282055997851,R06,1.3
,G033.69-00.01,MM4,283.235,0.7188888888888889,18.5,0.595,517.5,697.9754283328856,R06,1.3
,G033.69-00.01,MM11,283.2341666666666,0.6966666666666667,10.5,0.3,62.099999999999994,83.75705139994628,R06,1.3
,G033.69-00.01,MM8,283.2245833333333,0.6877777777777778,22.0,0.73,372.59999999999997,502.54230839967767,R06,1.3
,G033.69-00.01,MM7,283.2420833333333,0.7355555555555555,23.5,0.785,407.09999999999997,549.07400362187,R06,1.3
,G033.69-00.01,MM10,283.21958333333333,0.6430555555555555,9.5,0.26,68.99999999999999,93.06339044438477,R06,1.3
,G033.69-00.01,MM9,283.2420833333333,0.6888888888888889,9.5,0.26,75.89999999999999,102.36972948882322,R06,1.3
cloudF,G034.43+00.24,MM4,283.32916666666665,1.402222222222222,12.0,0.19,593.4,217.35221604005542,R06,1.3
cloudF,G034.43+00.24,MM7,283.32624999999996,1.453611111111111,14.0,0.23,200.09999999999997,73.29318912978611,R06,1.3
cloudF,G034.43+00.24,F3c4,283.3283456750046,1.4663018057322614,2.0536500826729602,0.03683855867883525,0.5004628571022706,6.529568320906149,B21,3.0
cloudF,G034.43+00.24,F2c2,283.32506289178315,1.4539263845823578,2.011302233841552,0.036078919182671525,0.3920263891521905,5.1147913481305105,B21,3.0
cloudF,G034.43+00.24,F3c3,283.32938008255525,1.4634484657844042,1.4959431208058371,0.026834361365144825,0.23821680338929116,3.108028639576711,B21,3.0
cloudF,G034.43+00.24,F3c1,283.3265298091204,1.4607147978217148,0.48500148648648644,0.0087,0.9304467660609234,0.759557921996601,L18,1.3
cloudF,G034.43+00.24,F3c5,283.3257554935618,1.4577800775980143,1.6069006792890426,0.028824727963393974,0.2520805779352141,3.2889101211863343,B21,3.0
cloudF,G034.43+00.24,F4c6,283.3340425743268,1.4705938004432988,1.6334628205756339,0.029301202027148792,0.6026746754897472,7.863131924865465,B21,3.0
cloudF,G034.43+00.24,F1c2,283.32621295954675,1.4273737031707017,1.8085070466896562,0.032441160995572337,1.9566687520422237,25.52877224858873,B21,3.0
cloudF,G034.43+00.24,MM2,283.3275,1.411111111111111,13.0,0.21,2987.7,1094.343134248186,R06,1.3
cloudF,G034.43+00.24,MM6,283.3275,1.4633333333333334,18.5,0.31,296.7,108.67610802002771,R06,1.3
cloudF,G034.43+00.24,MM5,283.3325,1.3916666666666666,25.5,0.445,1545.6000000000001,566.1267022438653,R06,1.3
cloudF,G034.43+00.24,MM3,283.335,1.4730555555555558,12.0,0.19,703.8,257.7898376289029,R06,1.3
cloudF,G034.43+00.24,F4c1,283.3257055723311,1.4779598884163614,1.6595998853055591,0.029770051029649088,0.4452627340107074,5.809369069485707,B21,3.0
cloudF,G034.43+00.24,MM9,283.32666666666665,1.4705555555555556,19.5,0.335,365.7,133.9496215130574,R06,1.3
cloudF,G034.43+00.24,F1c1,283.3251898639566,1.4239178036596045,7.661619756713584,0.1374348197699089,178.62931963968862,2330.5872356996497,B21,3.0
cloudF,G034.43+00.24,MM1,283.32499999999993,1.4233333333333333,8.0,0.095,2766.8999999999996,1013.4678910704909,R06,1.3
cloudF,G034.43+00.24,F1c3,283.32774419113156,1.4271719218864987,1.6595998853055591,0.029770051029649088,1.9122848100381218,24.94969234774467,B21,3.0
cloudF,G034.43+00.24,F4c1,283.3255276176699,1.4779252337306419,1.031325,0.018500000000000003,5.067486169166905,4.13677536942173,L18,1.3
cloudF,G034.43+00.24,F3c1/2,283.3265284663372,1.4598137903378465,3.7570790341626306,0.06739481941386921,1.6668826931125056,21.747916500005054,B21,3.0
cloudF,G034.43+00.24,F1c4,283.32793733042394,1.4297541711233002,3.5327459574644386,0.06337071263965492,2.664172293851385,34.75961255564864,B21,3.0
cloudF,G034.43+00.24,MM8,283.31833333333327,1.4388888888888889,15.5,0.26,248.39999999999998,90.98464857490691,R06,1.3
cloudF,G034.43+00.24,F4c5,283.3326395281469,1.4697506395309927,3.3191997706111183,0.059540102059298175,3.6307884662520933,47.37111058834567,B21,3.0
cloudF,G034.43+00.24,F4c7,283.33549123754676,1.4722703484708288,1.3444295649715943,0.02411649766269071,1.1381951959856162,14.850099641253731,B21,3.0
cloudF,G034.43+00.24,F4c10,283.335117469926,1.4771450288681143,3.159784043251226,0.05668048849794941,3.397777325779674,44.33100053890795,B21,3.0
cloudF,G034.43+00.24,F4c2,283.32741342660506,1.4754423625120203,1.1428195945945945,0.020499999999999997,3.0404917015001427,2.482065221653038,L18,1.3
cloudF,G034.43+00.24,F2c1,283.32471998829624,1.45563383757427,3.2271644156289376,0.057889163638169684,1.6069339510249196,20.965761737352445,B21,3.0
cloudF,G034.43+00.24,F4c3,283.3276596088955,1.4750016439156595,0.9700029729729729,0.0174,2.505590383643636,2.0454055993251887,L18,1.3
cloudF,G034.43+00.24,F1c5,283.31886534994555,1.4393936918879142,1.278807596537912,0.022939364929533728,0.21020028199217305,2.742495437700696,B21,3.0
cloudF,G034.43+00.24,F4c9,283.3337627474664,1.4739643755050276,2.5066277139899187,0.04496411190343829,1.850165764059922,24.13922150263003,B21,3.0
cloudF,G034.43+00.24,F3c2,283.32661574334776,1.4603561634544036,0.5630477027027027,0.0101,1.369628900722055,1.1180784540131508,L18,1.3
cloudF,G034.43+00.24,F4c4,283.33455324734825,1.4689248069795247,2.5066277139899187,0.04496411190343829,1.6532513054696554,21.570066983982816,B21,3.0
cloudF,G034.43+00.24,F4c8,283.33587295569237,1.4738135948965365,2.4720518826140534,0.044343887550830234,6.121912056543883,79.87294653439928,B21,3.0
cloudF,G034.43+00.24,F1c6,283.3203308729207,1.4418400180591293,2.6728060961423146,0.04794503457070547,1.6481216877356495,21.503140559815684,B21,3.0
cloudG,G034.77-00.55,MM1,284.2008333333333,1.3130555555555556,11.5,0.14,627.9,141.28614033126777,R06,1.3
cloudG,G034.77-00.55,MM4,284.20374999999996,1.3927777777777777,18.0,0.235,262.2,58.998608050419506,R06,1.3
cloudG,G034.77-00.55,MM2,284.2095833333333,1.3877777777777778,24.5,0.33,717.6,161.469874664306,R06,1.3
cloudG,G034.77-00.55,MM3,284.18625,1.345,8.0,0.075,55.199999999999996,12.420759589562001,R06,1.3
cloudH,G035.39-00.33,MM4,284.2779166666666,2.1397222222222223,17.0,0.225,407.09999999999997,91.60310197301975,R06,1.3
cloudH,G035.39-00.33,MM5,284.2866666666666,2.1358333333333333,18.5,0.245,448.49999999999994,100.91867166519125,R06,1.3
cloudH,G035.39-00.33,MM7,284.28374999999994,2.1805555555555554,19.5,0.26,365.7,82.28753228084827,R06,1.3
cloudH,G035.39-00.33,MM6,284.28499999999997,2.1525,18.5,0.245,269.1,60.551202999114764,R06,1.3
cloudH,G035.39-00.33,MM8,284.27916666666664,2.1483333333333334,14.5,0.185,227.7,51.23563330694326,R06,1.3
cloudH,G035.39-00.33,H3c2,284.28811401218275,2.140796240724966,0.4409803448275862,0.0062,0.3673927472646006,0.2999162142830754,L18,1.3
cloudH,G035.39-00.33,H3c4,284.28928824203575,2.1311365836461165,3.1218654562736257,0.04389212820009946,2.1911026614255706,17.561754166019156,B21,3.0
cloudH,G035.39-00.33,H6c4,284.28279846357003,2.1791839450038064,1.081113103448276,0.0152,2.5618957855232685,2.091369770096541,L18,1.3
cloudH,G035.39-00.33,H3c3,284.28810402245585,2.1391175068051718,2.990204792942802,0.04204103410435181,3.150498395909641,25.251340023203305,B21,3.0
cloudH,G035.39-00.33,H5c3,284.28586788241734,2.1503787331680564,2.9601517207169197,0.041618500424594904,2.2966963640549976,18.408090889398068,B21,3.0
cloudH,G035.39-00.33,12,284.2813611111111,2.1868055555555554,2.94,0.041335175623591014,790.0,5.774147524376206,H16,3.0
cloudH,G035.39-00.33,11,284.2798888888889,2.1857499999999996,2.94,0.041335175623591014,780.0,5.701057049384103,H16,3.0
cloudH,G035.39-00.33,H3c2,284.2879586525178,2.1410772820699178,2.883649072698763,0.040542905053336305,1.0025101936262706,8.035149552480647,B21,3.0
cloudH,G035.39-00.33,8,284.2834722222222,2.1815277777777777,2.88,0.04049160061086466,900.0,6.5781427492893485,H16,3.0
cloudH,G035.39-00.33,23,284.284,2.1847916666666665,1.1380137931034484,0.016,6.315395563585916,0.9808448793424648,H17,1.0
cloudH,G035.39-00.33,H4c1,284.277399455489,2.1424310181862913,2.6745204734663153,0.03760264404068705,0.979278908509735,7.848950098954422,B21,3.0
cloudH,G035.39-00.33,H2c1,284.2799976543762,2.1392873564094366,2.6408773672618198,0.03712963597827686,1.0458049425524418,8.382158275853863,B21,3.0
cloudH,G035.39-00.33,H6c3,284.2836256392814,2.1812549735858657,1.1664641379310343,0.016399999999999998,3.659851122176098,2.987671100137916,L18,1.3
cloudH,G035.39-00.33,10,284.2841111111111,2.184472222222222,2.64,0.03711730055995928,790.0,5.774147524376206,H16,3.0
cloudH,G035.39-00.33,H3c3,284.287921420565,2.1390629808371187,1.1949144827586207,0.0168,8.685108239933278,7.089973341481131,L18,1.3
cloudH,G035.39-00.33,6,284.28958333333327,2.17725,1.2091396551724138,0.017,2.762985559068838,0.4291196347123283,H17,1.0
cloudH,G035.39-00.33,4,284.28497222222217,2.167583333333333,3.54,0.04977092575085448,1050.0,7.674499874170905,H16,3.0
cloudH,G035.39-00.33,18,284.28374999999994,2.18125,1.2802655172413793,0.018,17.36733779986127,2.697323418191778,H17,1.0
cloudH,G035.39-00.33,MM9,284.2966666666666,2.1241666666666665,13.5,0.17,158.70000000000002,35.70968381999076,R06,1.3
cloudH,G035.39-00.33,H5c3,284.2858825440623,2.150426035947818,1.9488486206896556,0.027400000000000004,9.431154814838406,7.698998604201552,L18,1.3
cloudH,G035.39-00.33,22,284.28174999999993,2.1832499999999997,1.920398275862069,0.027,26.445718922516022,4.107287932246571,H17,1.0
cloudH,G035.39-00.33,1,284.2837083333333,2.1744583333333334,1.8492724137931034,0.026,12.236078904447712,1.9003869537260254,H17,1.0
cloudH,G035.39-00.33,9,284.2884583333333,2.17825,1.8492724137931034,0.026,7.499532231758274,1.1647532942191767,H17,1.0
cloudH,G035.39-00.33,19,284.2854166666666,2.1815416666666665,1.8492724137931034,0.026,41.05007116330846,6.375491715726021,H17,1.0
cloudH,G035.39-00.33,H5c1,284.28457881700274,2.151358122772227,1.8432860297361557,0.02591583393321626,0.7171579436057827,5.748042629649467,B21,3.0
cloudH,G035.39-00.33,H3c6,284.2858288063125,2.135053322321987,1.3034000512928636,0.01832526191428165,0.19760151219597213,1.5837821025517376,B21,3.0
cloudH,G035.39-00.33,15,284.2861249999999,2.1801666666666666,1.3513913793103447,0.019,6.315395563585916,0.9808448793424648,H17,1.0
cloudH,G035.39-00.33,13,284.2829583333333,2.1791666666666667,1.7070206896551725,0.024,22.103884472550703,3.4329570776986262,H17,1.0
cloudH,G035.39-00.33,H3c5,284.2881146177116,2.132275896924393,1.637802616654837,0.02302682271979748,0.3171090423447649,2.5416385747335246,B21,3.0
cloudH,G035.39-00.33,10,284.2817083333333,2.1788749999999997,1.6358948275862069,0.023,9.078381122654752,1.409964514054793,H17,1.0
cloudH,G035.39-00.33,H3c1,284.28623581709076,2.141891308893366,1.582267650256008,0.02224602422001999,0.2606090913568536,2.088789757053635,B21,3.0
cloudH,G035.39-00.33,8,284.2897083333333,2.178,1.493643103448276,0.021,8.683668899930636,1.348661709095889,H17,1.0
cloudH,G035.39-00.33,7,284.2833333333333,2.177583333333333,2.204901724137931,0.031,30.39284114975722,4.720315981835611,H17,1.0
cloudH,G035.39-00.33,1,284.2858055555555,2.1536388888888887,3.74,0.05258284245994231,1030.0,7.528318924186698,H16,3.0
cloudH,G035.39-00.33,7,284.28538888888886,2.1813055555555554,3.81,0.053567013308123045,2100.0,15.34899974834181,H16,3.0
cloudH,G035.39-00.33,13,284.27863888888885,2.187,3.81,0.053567013308123045,1350.0,9.867214123934021,H16,3.0
cloudH,G035.39-00.33,H1c1,284.29848467398926,2.12671223304571,0.4480929310344828,0.0063,0.4898569963528007,0.3998882857107672,L18,1.3
cloudH,G035.39-00.33,H6c2,284.28409428619574,2.1841392265207817,0.4552055172413793,0.0064,0.5433471281384514,0.44355424794355214,L18,1.3
cloudH,G035.39-00.33,H5c2,284.2845823112399,2.150631878022104,0.49788103448275856,0.006999999999999999,0.45888902531900305,0.3746079917865233,L18,1.3
cloudH,G035.39-00.33,H6c7,284.2831716871506,2.1776326319355888,0.5263313793103449,0.0074,0.8262817725836036,0.6745242060695986,L18,1.3
cloudH,G035.39-00.33,H6c6,284.2851028417591,2.182138538523652,0.540556551724138,0.0076,0.5729074641252583,0.46768543759851217,L18,1.3
cloudH,G035.39-00.33,H4c1,284.27698025923127,2.14263840490916,0.540556551724138,0.0076,0.8488039333354566,0.6929098743781397,L18,1.3
cloudH,G035.39-00.33,MM3,284.2720833333333,2.1080555555555556,12.0,0.15,303.59999999999997,68.31417774259101,R06,1.3
cloudH,G035.39-00.33,H3c1,284.28596347926685,2.1418651489894733,0.5690068965517242,0.008,0.7601229253750357,0.6205163054132595,L18,1.3
cloudH,G035.39-00.33,MM1,284.1716666666666,2.1644444444444444,10.5,0.125,289.79999999999995,65.2089878452005,R06,1.3
cloudH,G035.39-00.33,H6c9,284.285338028957,2.1810850911061377,0.6045698275862069,0.0085,1.2556104619157997,1.025001008201162,L18,1.3
cloudH,G035.39-00.33,H6c5,284.2847944728873,2.1826113437229266,0.6472453448275862,0.0091,0.7446389398581368,0.6078761584511375,L18,1.3
cloudH,G035.39-00.33,14,284.2845833333333,2.1795,0.7112586206896552,0.01,1.578848890896479,0.2452112198356162,H17,1.0
cloudH,G035.39-00.33,24,284.28441666666663,2.1851249999999998,0.7823844827586206,0.011,1.578848890896479,0.2452112198356162,H17,1.0
cloudH,G035.39-00.33,4,284.28174999999993,2.176708333333333,0.7823844827586206,0.011,1.184136668172359,0.18390841487671214,H17,1.0
cloudH,G035.39-00.33,20,284.2829583333333,2.182375,0.7823844827586206,0.011,1.184136668172359,0.18390841487671214,H17,1.0
cloudH,G035.39-00.33,MM2,284.24666666666667,2.081388888888889,8.5,0.09,172.5,38.81487371738125,R06,1.3
cloudH,G035.39-00.33,12,284.287,2.1790416666666665,0.8535103448275863,0.012,2.368273336344718,0.3678168297534243,H17,1.0
cloudH,G035.39-00.33,H2c1,284.2799125661212,2.139280487587226,1.0597753448275862,0.0149,2.7730410425718897,2.263735410489113,L18,1.3
cloudH,G035.39-00.33,6,284.28327777777776,2.177083333333333,4.07,0.05722250502993722,1600.0,11.69447599873662,H16,3.0
cloudH,G035.39-00.33,3,284.2836944444444,2.1610277777777775,4.14,0.05820667587811795,1420.0,10.37884744887875,H16,3.0
cloudH,G035.39-00.33,9,284.2815833333333,2.183,4.27,0.06003442173902503,2350.0,17.176261623144406,H16,3.0
cloudH,G035.39-00.33,H6c1,284.2816190811282,2.1832615740529535,1.0384375862068966,0.0146,4.265134192382145,3.4817859359299557,L18,1.3
cloudH,G035.39-00.33,2,284.28538888888886,2.1570277777777775,4.66,0.0655176593217463,1830.0,13.375556923555006,H16,3.0
cloudH,G035.39-00.33,17,284.28174999999993,2.1810416666666663,1.493643103448276,0.021,5.920683340861796,0.9195420743835607,H17,1.0
cloudH,G035.39-00.33,H5c1,284.28443816798966,2.151402619465765,1.0099872413793103,0.014199999999999999,2.322597827534831,1.8960220443182927,L18,1.3
cloudH,G035.39-00.33,21,284.28487499999994,2.1826666666666665,0.9957620689655172,0.014,5.920683340861796,0.9195420743835607,H17,1.0
cloudH,G035.39-00.33,16,284.28462499999995,2.180833333333333,0.9957620689655172,0.014,4.736546672689436,0.7356336595068486,H17,1.0
cloudH,G035.39-00.33,11,284.28524999999996,2.179,0.9957620689655172,0.014,2.368273336344718,0.3678168297534243,H17,1.0
cloudH,G035.39-00.33,H6c8,284.2852623203482,2.1815510022776623,0.9317487931034483,0.0131,3.969530832514075,3.240474039380355,L18,1.3
cloudH,G035.39-00.33,3,284.2835833333333,2.1758333333333333,0.9246362068965517,0.013,1.578848890896479,0.2452112198356162,H17,1.0
cloudH,G035.39-00.33,5,284.28804166666663,2.176833333333333,0.9246362068965517,0.013,1.9735611136205986,0.3065140247945202,H17,1.0
cloudH,G035.39-00.33,5,284.28391666666664,2.17475,5.2,0.07310983443628342,2500.0,18.272618748025966,H16,3.0
cloudH,G035.39-00.33,2,284.28512499999994,2.1754583333333333,1.3513913793103447,0.019,3.947122227241197,0.6130280495890404,H17,1.0
,G035.59-00.24,MM3,284.2983333333333,2.2688888888888887,13.5,0.17,158.70000000000002,35.70968381999076,R06,1.3
,G035.59-00.24,MM2,284.28083333333325,2.2705555555555557,12.5,0.155,179.4,40.3674686660765,R06,1.3
,G035.59-00.24,MM1,284.2595833333333,2.2844444444444445,14.0,0.18,248.39999999999998,55.893418153029,R06,1.3
,G036.67-00.11,MM2,284.64833333333326,3.2516666666666665,12.0,0.18,144.89999999999998,50.244261740416086,R06,1.3
,G036.67-00.11,MM1,284.6649999999999,3.271111111111111,10.5,0.155,117.3,40.673926170813026,R06,1.3
cloudI,G038.95-00.47,MM1,286.03083333333325,5.146666666666667,14.5,0.175,510.59999999999997,99.59130452118187,R06,1.3
cloudI,G038.95-00.47,MM2,286.01416666666665,5.132222222222222,12.5,0.14,317.40000000000003,61.90810821586982,R06,1.3
cloudI,G038.95-00.47,MM3,286.03083333333325,5.162222222222223,6.0,0.02,48.300000000000004,9.420799076328018,R06,1.3
cloudI,G038.95-00.47,I1c1,286.0314051795793,5.14575535844426,5.623761848926498,0.07361480130948801,6.743951403425371,46.854481014833794,B21,3.0
cloudI,G038.95-00.47,I2c1,286.03305374016946,5.157520824412693,4.603787001750773,0.06026337432296845,3.4127729728986766,23.7106848642772,B21,3.0
cloudI,G038.95-00.47,I2c2,286.0302084668749,5.162685325676135,3.9347400245930886,0.051505578098084204,3.43818482130223,23.887236991857975,B21,3.0
cloudI,G038.95-00.47,I2c3,286.03277365972195,5.162894415623894,2.094754704974182,0.02742024921062852,0.6906443323801427,4.79834148019985,B21,3.0
cloudI,G038.95-00.47,I1c2,286.02765756637837,5.148166569938658,2.683829152813295,0.035131208458031644,1.6553361241695137,11.500663389074095,B21,3.0
cloudI,G038.95-00.47,I2c4,286.0342520012935,5.1678450932914695,1.7264201256565401,0.02259876537111317,0.41130683436427834,2.85760781909017,B21,3.0
cloudI,G038.95-00.47,I1c5,286.0355109104013,5.15249993331169,1.7264201256565401,0.02259876537111317,0.39259191371334595,2.7275834695837586,B21,3.0
cloudI,G038.95-00.47,MM4,286.00249999999994,5.151666666666667,16.5,0.2,213.89999999999998,41.72068162373835,R06,1.3
cloudI,G038.95-00.47,I1c3,286.03843334504825,5.1477998755094605,1.2542151436386084,0.01641762241691146,0.24231505576425091,1.683515420076696,B21,3.0
cloudI,G038.95-00.47,I1c4,286.03369513474115,5.14900096024098,3.464808537637284,0.04535419509669923,2.635353679206188,18.30946303483474,B21,3.0
,G048.65-00.29,MM2,290.4483333333333,13.822777777777777,13.0,0.14,200.09999999999997,33.461098032225216,R06,1.3
,G048.65-00.29,MM1,290.45708333333334,13.825,14.5,0.16,269.1,44.99940769850978,R06,1.3
cloudJ,G053.11+00.05,MM5,292.3595833333333,17.91472222222222,12.0,0.09,131.1,11.364773488903637,R06,1.3
cloudJ,G053.11+00.05,J1c1,292.3252700183312,17.906795060677418,2.4475881089233513,0.02135921555310902,0.9915703881374067,3.0618064261757354,B21,3.0
cloudJ,G053.11+00.05,MM1,292.32166666666666,17.939166666666665,10.5,0.075,1221.2999999999997,105.8718372387339,R06,1.3
cloudJ,G053.11+00.05,J1c3,292.33440642367896,17.9167238591967,2.483850648690655,0.02167566561289205,2.8516309176711196,8.805367700832273,B21,3.0
cloudJ,G053.11+00.05,MM3,292.25249999999994,17.919722222222223,9.5,0.065,124.19999999999999,10.76662751580345,R06,1.3
cloudJ,G053.11+00.05,J1c2,292.321355877971,17.911447828149235,1.434051840648376,0.012514451376467537,0.19543511142101147,0.6034715106541712,B21,3.0
cloudJ,G053.11+00.05,MM2,292.33416666666665,17.951666666666664,16.5,0.135,434.7,37.683196305312066,R06,1.3
cloudJ,G053.11+00.05,MM4,292.335,17.91777777777778,22.0,0.185,441.59999999999997,38.28134227841226,R06,1.3
,G053.25+00.04,MM3,292.4333333333333,17.97972222222222,7.0,0.035,89.7,8.663885962219746,R06,1.3
,G053.25+00.04,MM1,292.41249999999997,18.028333333333332,6.5,0.03,213.89999999999998,20.660035756062474,R06,1.3
,G053.25+00.04,MM2,292.3875,18.016666666666666,19.0,0.165,655.5,63.3130128008366,R06,1.3
,G053.25+00.04,MM5,292.41416666666663,17.977777777777778,15.0,0.125,172.5,16.6613191581149,R06,1.3
,G053.25+00.04,MM6,292.38124999999997,17.997222222222224,13.0,0.105,151.79999999999998,14.661960859141109,R06,1.3
,G053.25+00.04,MM4,292.39374999999995,18.0275,8.5,0.06,103.5,9.996791494868939,R06,1.3
,G053.31+00.00,MM1,292.4583333333333,18.085277777777776,14.5,0.13,248.39999999999998,26.584265471119622,R06,1.3
,G053.31+00.00,MM2,292.42541666666665,18.065833333333334,15.0,0.13,262.2,28.061169108404048,R06,1.3
,G053.31+00.00,MM3,292.45708333333334,18.0775,14.5,0.125,62.099999999999994,6.6460663677799054,R06,1.3


==> online/final_pub.csv <==
id,name,cloud,ra_cen,dec_cen,radius_eff,area_exact,area_ellipse,major_sigma,minor_sigma,position_angle,flux,flux_bgsub,max_flux,fit_Tmax,fit_vcent,fit_sigma,core_mm,SF,SF_,distance_pc,radius_eff_pc,sep_min,temp_mean_herschel_bl,mass,mass_bgsub,mass18K,mass18K_bgsub,ext_mass,70micron_flux,70micron_temp,70micron_mass,number_density,number_density_bgsub,tff,tff_bgsub,virial,virial_bgsub,sigma_velressub,sigma_nonthermal,mach_velressub,mach_nonthermal
1,A1c1/2,cloudA,276.5641621320392,-12.69367389824622,4.0879419132418615,52.50000019286401,12.786461994285695,1.9534612926276596,1.502960774804411,160.73511934853744,0.003971773645058267,0.0022764464211934977,0.0020041390767524094,2.0703231665793864,64.74443329489577,0.7177022966361124,MM4,1,y,4800.0,0.09513063866172611,0.16367781397109574,17.585198159661967,87.62239770923084,50.221314583159156,85.34798908299402,48.917723331434516,45.043086780069785,nan,nan,nan,353681.5722242259,202714.76203929476,0.05190915568024266,0.06856579142880627,0.6479390465861918,1.1304756417179354,0.7164897450633801,0.6712718150826814,2.9825292021256575,2.794300692846467
2,A1c3,cloudA,276.56618948005814,-12.692107634704113,2.343255333257893,17.2500000633696,5.102101396353385,1.2736913112891697,0.9197863569004783,154.410348596716,0.0008352257563743862,0.00034427425876361437,0.0007249219071605146,2.0292140295030703,65.72554473044929,0.26053094943581323,MM4,0,n,4800.0,0.05452997648480298,0.1867307054236305,17.447037545334734,18.591135723133885,7.663137088155957,17.947860353414168,7.397983446280148,14.254071153895547,nan,nan,nan,398435.95902775205,164232.53642762755,0.048906988087014776,0.07617642394407112,0.22551999506505022,0.5471222540198286,0.2571718176592519,0.06227886038809463,1.0747584927487257,0.260272430820955
3,A1c4,cloudA,276.5639373128269,-12.691732487793493,1.8281832012158699,10.5000000385728,3.7371441312049822,1.2791065555410455,0.6708650812763246,176.84069664461975,0.0004100558831801054,6.30853821840116e-05,0.0004632851442415587,1.9466022122328992,64.9712815814239,0.48700536412713924,MM4,1,y,4800.0,0.04254371495811784,0.16367781397109574,17.52196140573414,9.083252888954508,1.3974204577429254,8.811540678965278,1.3556186709271896,4.240916186950034,nan,nan,nan,409914.9063850251,63063.69349385613,0.048217348596167026,0.12293073544615585,1.2819594905608713,8.332754956920647,0.4852166452965569,0.4158234532929176,2.023450991691591,1.7340674255309736
4,A1c5,cloudA,276.5692346864153,-12.689951433229206,2.2032307600737813,15.250000056022401,4.905335716649013,1.3636374661837802,0.8259844564665633,132.98980711801465,0.000587070251311423,0.0001652471066061961,0.00047619847473316234,2.4391064571237475,66.34723090566196,0.3575504384462256,MM4,1,y,4800.0,0.051271459764643305,0.30752578419017024,18.046887502902283,12.578426914010189,3.5405450174907274,12.615337599165434,3.550934547382817,nan,3047.459532,26.847192302209066,8.29422400823318,324308.1177649912,91285.46028324966,0.054208984464182874,0.10217611281407114,0.5975643290310696,2.1229554212712483,0.35511024234359306,0.2484030373239558,1.4591851531360351,1.0207140792810545
5,A2c2,cloudA,276.5796739296206,-12.688192047888938,1.8712051626918071,11.000000040409601,3.2417671046870256,1.063148688730558,0.7001480240576131,-171.17075399751872,0.00045032664445115956,0.00016564136441300952,0.0005757440557254449,2.4391064571237475,66.34723090566196,0.3575504384462256,MM6,0,n,4800.0,0.043544880522244075,0.13455516308515045,17.34887450504376,10.087910938189976,3.710585088553287,9.676904317601176,3.559406608985235,9.892405459393041,nan,nan,nan,424569.18111450406,156167.12738201718,0.04737791540533685,0.07811876528167457,0.6328068575759678,1.7204023268446755,0.35511024234359306,0.25336709668235396,1.4882500470916213,1.0618493881799573
6,A2c1,cloudA,276.5780333825533,-12.688057460160486,1.6688952975965634,8.750000032144001,2.9809665418968145,1.2695454767175927,0.5391516063270998,169.0786338046832,0.0002821505204480781,4.911288103189377e-05,0.000391591515571587,0.5149018982846804,65.91407998162492,0.17524010861761186,MM6,1,y,4800.0,0.03883692060438516,0.13455516308515045,17.34692759405402,6.32134652903734,1.1003330404953724,6.0630291882130605,1.0553687114973946,6.3373673789903595,nan,nan,nan,375002.16364110407,65275.21771131206,0.050411926511928426,0.12083034534233535,0.20691575340192464,1.188718443810016,0.17020594540893583,nan,0.7133650077541038,nan
7,A3c3,cloudA,276.58887995490596,-12.687761643519297,2.274320924911088,16.250000059696003,4.3144244117619595,1.0420157283643858,0.9507156754203299,-154.69673753238732,0.001973150905333097,0.0010291437808301284,0.002147447111279674,2.3927900390297725,65.84266575516072,0.7075528827514612,MM5,0,n,4800.0,0.052925801466915,0.10371664938296007,18.025852309666277,42.331826234645455,22.079170722734226,42.40031708176522,22.114893752922423,11.741303691772984,nan,nan,nan,992254.8064053367,517534.09242587374,0.03099121304851285,0.04291219198572757,0.7251301076974852,1.3902733079079326,0.7063229077936948,0.659217640548438,2.9040477065213537,2.7103743288080837
8,A3c1/2,cloudA,276.5890955709332,-12.686541618363435,1.7616814132223386,9.750000035817601,2.99025874348307,0.9647143734713957,0.711724775448141,167.2453889321163,0.0008136980593795869,0.00020063527778981297,0.0010485781132390402,0.9304016360312497,65.95782373773383,0.6854733649937677,MM5,1,y,4800.0,0.040996149533208376,0.10371664938296007,18.040634373342403,17.440905788280304,4.300441591818008,17.485259557827497,4.311377996018003,8.782439908870016,nan,nan,nan,879626.6265097645,216891.4261583282,0.032915541010089124,0.06628709535389128,1.279245164502356,5.188117061431054,0.684203699420075,0.6354193898090322,2.8119518163293615,2.6114572441202117
1,B1c5,cloudB,276.466575699643,-12.087042433728772,2.8745113215847096,25.958399963574372,6.285930620362125,1.2686693921811614,1.1376880211925735,150.1995699285215,0.0034003177376828093,0.002221198186322868,0.0028709023831541805,1.1400925120675696,29.398519680322057,0.3368580648793247,MM2,0,n,2400.0,0.033446426547418626,0.2459738485911606,17.821214886517435,18.877055643892355,12.33110697116884,18.665995452742777,12.193235586800544,4.493553577573141,nan,nan,nan,1753249.0826080171,1145279.3482514343,0.02331462159394548,0.028846588973342906,0.23015000554090717,0.35232477272281965,0.3342668455866967,0.21940922436020577,1.3822067470355006,0.9072658993152982
2,B1c6,cloudB,276.4767746957864,-12.082542790345332,1.4668929161949715,6.759999990514159,2.1374154254646673,0.7912648624828361,0.6202533564921052,170.60926689143886,0.00022883162083672898,5.473628006464879e-05,0.00042070589336986615,0.7935706348218478,27.22958838188906,0.23522477953837795,MM2,0,n,2400.0,0.017068058075136023,0.2773245824384829,17.541368151454066,1.293257829529546,0.30934589587789646,1.2561679006188766,0.30047402437251197,1.2201867738443097,nan,nan,nan,903839.5002034218,216197.4461209863,0.03247166236492614,0.06639339879330387,0.8222524228828868,3.437525429988787,0.2314987366987469,nan,0.9648621113781006,nan
3,B1c1/2/3,cloudB,276.4671423639265,-12.081196442262229,5.03894264359888,79.76799988806708,19.94943667589633,2.5270399223445366,1.8126777256476752,93.67866971843384,0.006678027580323602,0.004353717061624973,0.002430434711365408,3.179535437356765,26.659236566935615,0.5919529359230133,MM2,1,y,2400.0,0.058630704892431156,0.12312479378679768,17.436579666996977,37.99763497766687,24.772427144670424,36.65893662412764,23.899667367615024,11.659146170560653,1462.460635,18.03004332629981,36.59018577581034,655148.5080123,427121.81148150924,0.03813996613250242,0.04723612969365477,0.6254478557317652,0.9593544944494071,0.5904822152547123,0.5352082561816371,2.468451117967996,2.2373839282312247
4,B1c4,cloudB,276.47014829930214,-12.081183609975161,2.4720518826140534,19.198399973060212,6.361841193659735,1.3575053076813544,1.0760770075445971,-151.17931237458475,0.0006601888998756789,0.000189862095527517,0.0004680870282141032,1.8690044222353797,28.01105882736687,0.4174308435187566,MM2,0,n,2400.0,0.028763602735673664,0.12312479378679768,17.20052684295529,3.8147921365110586,1.097086650769612,3.6240974972616535,1.0422452503453186,5.157967769920163,nan,nan,nan,557056.9148259866,160202.62260827457,0.04136189201488535,0.07712858617695598,1.5121479255233434,5.258044122113151,0.41534260232369363,0.3333623379088306,1.7481712110971648,1.4031174233893842
5,B2c3,cloudB,276.4912556180627,-12.073110070047786,3.034731662281723,28.9327999594006,7.454990771204197,1.3392855410924467,1.2781328419296207,170.7135472185692,0.0019904664848617304,0.0010639684789280363,0.0015262497810347303,1.5765465079925933,26.884769853454564,0.5996209272058215,MM1,0,n,2400.0,0.0353106731121428,0.0793649704678834,17.25147486069528,11.463150703778764,6.127423451126118,10.926637220845445,5.840639705354786,6.143667202859103,nan,nan,nan,904783.2445283635,483635.8008345407,0.03245472298050833,0.04439059439877605,1.281323529505233,2.3970931397464934,0.598169060155577,0.5442842921400523,2.513964785054993,2.2874996963948506
6,B2c9,cloudB,276.4858500204086,-12.073113842670665,1.5524135424856829,7.571199989375859,2.4449025683238146,0.8255756764293936,0.6799965856558791,64.16817953604125,0.00021339628042308924,3.818802449436121e-05,0.000315580530525472,2.01102818833611,26.502872587509245,0.266645113182882,MM1,0,n,2400.0,0.018063134811847084,0.22142092829146665,17.134738704972065,1.2384360183555794,0.22162253676538285,1.1714358207959843,0.2096326127589285,1.63307345909315,nan,nan,nan,730218.3482661721,130675.17444321574,0.03612632715960554,0.08539916748155908,1.1760917649837237,6.572050044662851,0.26336397735557754,0.09064389968364926,1.110621274458599,0.38225061908384006
7,B2c8,cloudB,276.4942625474703,-12.072461334619128,1.376067530418849,5.948799991652461,1.8891608235471125,0.895935434771193,0.48416599252642584,78.30983265378758,0.00029845300600690836,6.107490333544597e-05,0.0005927616397807257,0.9952649615172667,26.013900399725294,0.47940645343748467,MM1,1,y,2400.0,0.016011257717039915,0.07532872032628835,17.90558939070079,1.648084351137096,0.337261111158081,1.6383534959820376,0.3352698059073218,0.24773247731721282,2320.146588,30.0124787895922,0.9347425896690054,1395280.832979135,285527.83950860484,0.026134811199151946,0.05777313724951634,2.576107957493299,12.58859403328727,0.4775892751954805,0.40521169059553713,1.9701922851578066,1.6716140586287485
8,B2c4/6,cloudB,276.49258267901257,-12.071729552382326,2.0536500826729602,13.249599981407753,5.118403476289943,1.5357781915389064,0.7652583655471449,168.42367796839395,0.0005776678916018459,8.208411413390476e-05,0.0005101559587536434,2.166670954126365,26.802929069796527,0.3748336311185587,MM1,0,n,2400.0,0.023895281305190433,0.05723071233811969,17.27135708433732,3.322472796710083,0.4721090443432788,3.171099605880833,0.4505995672657374,2.640208438667322,nan,nan,nan,846220.4718555589,120244.276692661,0.03355895412275243,0.08902622824202527,1.1601863095357954,8.16482441659248,0.372506670009761,0.2777218695829084,1.5646571205862445,1.1665281074672718
9,B2c5,cloudB,276.49321382974256,-12.070510619137826,1.3444295649715943,5.678399992031894,1.8891398905244488,0.6889947622431163,0.6295790421502687,121.08165590074859,0.00028121002653206306,5.549520927987099e-05,0.0005818372874895286,2.0122305946336403,26.58980661655332,0.48969104894411664,MM1,0,n,2400.0,0.015643133619042623,0.05723071233811969,17.163721235060624,1.6288703527921737,0.32144835741720024,1.5436984074583007,0.30464015541470835,1.1065221302374595,nan,nan,nan,1478678.6098322668,291808.8658583234,0.02538711123843895,0.05714798734573797,2.657843862561608,13.468051617567815,0.48791217611392573,0.42048852682795884,2.0558162243458438,1.7717269171047603
10,B2c10,cloudB,276.4940464210163,-12.066360365726856,4.301774461453517,58.135999918421774,15.441764655728898,2.0416640812185505,1.736659615205587,-142.5371136107822,0.009965088433670687,0.006015809947266107,0.004820858009017029,2.8741877727710334,26.498701086381345,1.127694719764723,MM1,1,y,2400.0,0.05005337166988312,0.1771591283865416,18.451258190136148,53.20157910646226,32.117185003347565,54.70321003466999,33.02370242516105,5.850884295455392,14080.134159,27.721355629509404,33.997891518756205,1474290.4321009424,890012.2769231804,0.025424865123272158,0.03272292994078018,1.389013682276098,2.300877903523236,1.1269233998677435,1.0973213575868932,4.579623369110146,4.459325747622581
1,C1c1,cloudC,280.69357701360434,-4.070846320959462,3.5659816775536943,39.94920006130871,9.823417404392254,1.6907759983972257,1.3340699082113168,-145.90829899759447,0.003096914798802241,0.0018697301618326348,0.0019668515134558173,1.1176552614807498,79.17607771083686,0.5441670365703373,MM9,0,n,5000.0,0.08644175399495052,0.6854234160039909,17.037154426284747,78.51328842783273,47.401582870461816,73.78675942380227,44.547990048653986,39.50258408016428,nan,nan,nan,422406.88895376475,255023.77435381792,0.04749902390156388,0.061130767261466164,0.3767868597957127,0.624088344893491,0.5425667994578917,0.48330392859019633,2.294579155926808,2.043949466920285
2,C1c2,cloudC,280.68566508698405,-4.067977259897885,1.3279925060478155,5.540400008502668,1.9107081117716238,0.8044416771554483,0.5453833169824112,-135.5191375715828,0.0005043422369941355,7.117847990548624e-05,0.0010497174480813406,1.260648295770789,79.47647111579205,0.4821146250276618,MM9,1,y,5000.0,0.03219141652844194,0.7328037001305837,18.57989063816711,11.595798792170617,1.6365302581750163,12.016403978159586,1.6958908184911403,0.6245053875287345,nan,nan,nan,1207922.1498783485,170475.63373818228,0.028088639787706184,0.074768561371918,0.7445389411105409,5.275505118787912,0.4803076928905055,0.40545563933209067,1.9451196666473634,1.6419885621064132
3,C1c3,cloudC,280.69739842052843,-4.063978897393538,2.707898423748119,23.036400035353196,8.966869418818815,1.8808169062248956,1.094703205500089,-176.31767495329055,0.000708825375925036,0.00013152845718260946,0.00039500456763167437,1.3334253438566228,80.90091677428514,0.681916846576706,MM9,0,n,5000.0,0.06564124848491307,0.6854234160039909,17.02476548776573,17.985029809286946,3.3372722020732626,16.888397287227615,3.1337828962135474,25.681991065060103,nan,nan,nan,220972.994270093,41003.38109007079,0.06567205115333823,0.15245453456526856,1.9656682385413045,10.593262917951764,0.6806405467126948,0.6344444171999228,2.8795565174939717,2.6841165507391715
4,C2c1,cloudC,280.70773178221646,-4.057062035934486,2.9062938304275474,26.535600040723303,6.6742531911550165,1.3817707759862297,1.1090949782693227,169.07174009439703,0.002380504386962892,0.0013906981022621394,0.0019593475868486367,1.3213254575262554,79.14770524382212,0.5054746786935662,MM4,0,n,5000.0,0.0704504843387765,0.20003497739540899,16.772366076282697,61.432567397618705,35.889097858777056,56.71764188542445,33.13462363977276,30.925755497441077,nan,nan,nan,610527.5311971216,356672.0917065303,0.03950913803131019,0.051691081279073355,0.3383194880829661,0.5791127666504375,0.5037515448954983,0.4403571908666165,2.1471757005846803,1.8769654790888535
5,C2c2,cloudC,280.7096458347487,-4.05579354745778,2.8088483139997766,24.78600003803825,7.008033810775634,1.4262636415709848,1.12823207296114,-146.12089476173398,0.004976219929087901,0.002089013033557591,0.0034084136565447035,3.1289824188908573,78.65124467009754,0.5424877100534953,MM4,1,y,5000.0,0.06808834058128564,0.15014856632227638,16.766165602849274,128.4729097147724,53.93282183619631,118.5628816425783,49.77260020195483,31.146961934369013,nan,nan,nan,1414333.5621434688,593736.0661744681,0.0259581810741358,0.040063922387683186,0.180250290346443,0.42937266193993906,0.5408825045639047,0.48241563647669483,2.3058678664579233,2.056614338682182
6,C2c3/5,cloudC,280.7108433280096,-4.054555176623131,2.3401561089518688,17.20440002640302,5.238591238932575,1.3242336908955354,0.9083473294926696,141.73933685854757,0.0029295270641815246,0.0008332716494498375,0.002411805909322466,2.8834138169405605,78.85247837301127,0.6244796784146285,MM4,1,y,5000.0,0.05672693159168712,0.1420114428936913,16.884839648229285,75.02969569832773,21.341369075124863,69.79859723421573,19.853440836153997,22.070331974858693,1392.26116,23.092328091223745,52.9250734355349,1428314.4935601463,406268.2978880391,0.025830823959919008,0.04843326133025109,0.34124055897878963,1.1996969458697226,0.6230857380305499,0.5726982787051367,2.6469619562884974,2.4329084484518866
7,C2c4,cloudC,280.71174009887227,-4.053195754610503,1.9744378552015442,12.247200018795372,3.765670181609798,1.0713574228773253,0.807067689290626,142.72963663406532,0.002067916996718327,0.0005948775716947801,0.002271115240648544,2.871782941412268,78.90714759076583,0.8175742365912593,MM4,1,y,5000.0,0.0478616792766961,0.1420114428936913,17.00745585605682,52.529792184570965,15.111242504403787,49.26996829369037,14.173489140300163,10.175070342810765,1392.26116,24.438141369618872,35.11353736898555,1664947.0359764358,478955.22466997383,0.02392489111458611,0.04460696995686422,0.7061780175991699,2.4548202769551333,0.816510012505675,0.7784590763629308,3.4561310160344703,3.2950686670394895
8,C2c6,cloudC,280.71326240389516,-4.051868962789237,2.5851459789849525,20.995200032220637,5.894369608623782,1.2185178301777557,1.110727541835649,136.54001612509242,0.0030294899622855457,0.001379815942017595,0.002421578974166235,2.4239260335414943,78.70168970580802,0.6799834599700045,MM4,1,y,5000.0,0.06266564804947403,0.17597158374595326,17.031410342480747,76.83328020619614,34.99459850529843,72.18030250959502,32.875346458403094,16.188836940771,1392.26116,22.33851530930435,56.76382566760555,1084973.936540632,494163.8206263989,0.029637429125931144,0.0439151841460659,0.43676646410512543,0.9589537115614476,0.6787035243882383,0.6323471569840456,2.8708014512089393,2.674721834653706
9,C5c3/4,cloudC,280.71973265262716,-4.046072912751293,2.638453566300341,21.870000033563162,7.158694026263812,1.7677172489017858,0.9298717741135494,166.67975190800766,0.0007581146361304811,0.00017934379521051147,0.0004471369306432313,1.101632158587542,78.91897951133535,0.6251967859854344,MM14,0,n,5000.0,0.06395785921751972,0.15473072535013271,17.079907148478757,19.16530055855618,4.533849598347576,18.06275790779199,4.2730260052577895,20.899988537644884,nan,nan,nan,254561.32034886896,60220.43518139825,0.06118626929210081,0.12579930344898857,1.5096773321367971,6.381645263968648,0.6238044480370064,0.5728729217119857,2.6348389416342766,2.419713241039601
10,C5c1/2,cloudC,280.71886312771375,-4.044526460608501,2.9380575478857636,27.11880004161832,11.143148100427563,2.014075398387859,1.2703817388381198,97.69235066034193,0.0009291913914696312,0.00018229791294296265,0.00046750372363770247,0.7162710323601851,80.54144425257033,0.44771146114639704,MM14,0,n,5000.0,0.07122045785484118,0.15473072535013271,17.017238710146096,23.588195672938323,4.6277643989638895,22.138814308858194,4.343410497113448,29.693455597308034,nan,nan,nan,226902.33987568168,44515.93437148565,0.06480830961960868,0.14631620707666357,0.6974788999986723,3.5551223771456395,0.44576509579158285,0.37145867086241324,1.8862961266306626,1.5718616344487124
11,C6c5,cloudC,280.7250317247717,-4.043347174432267,1.492534726861441,6.9984000107402125,2.261953197449025,0.8831120113213542,0.5881253337908982,130.69595026917563,0.0005293194349860689,8.191475119110887e-05,0.000893364621396895,1.7488662838539741,78.9212163629661,0.45627460025123634,MM10,1,y,5000.0,0.03618002877030618,0.09807514195130125,17.542038262228058,12.983318527209228,2.009231546200923,12.6115080152562,1.9516920651923093,3.2309258912218612,4338.922975,32.42286487630744,6.623797852289768,952659.1103250897,147428.62028913925,0.03162870559192691,0.08040059831241508,0.6688083635058564,4.321727893172216,0.45436491834060294,0.3792753451236981,1.8937084803406146,1.580749103755525
12,C6c6/8,cloudC,280.7257486403582,-4.042480200138782,1.6406571017904856,8.456400012977756,2.6718082893023976,0.8280333585081666,0.7408998791784634,127.21955719023008,0.0007797849523473316,0.0001876182147151686,0.0011633043525862904,1.6231257882399874,79.0587945474227,0.5900292392702107,MM10,1,y,5000.0,0.03977061308972646,0.09807514195130125,17.616848629254672,19.035154342139887,4.579905862186,18.579072534835934,4.470171435799788,8.099745782270597,4338.922975,31.416195703908944,10.092920675426372,1051545.529140698,253004.49088586489,0.030104827330920462,0.06137423136813348,0.8413699648865366,3.496929330510683,0.5885537115489298,0.5324761248682895,2.447768549834638,2.2145443761797834
13,C6c1/2,cloudC,280.7251911530335,-4.041120097326978,2.4372990027965282,18.662400028640565,5.279244580108265,1.3126872374692153,0.9234482959514326,113.58540584739238,0.001806796295790033,0.000822095808500248,0.001630257129749854,1.0732608009925368,79.29977908585141,0.7626534716551332,MM10,1,y,5000.0,0.05908173957764352,0.12822908454082133,17.471888715034996,44.51869913567581,20.256094195344648,43.04853451468475,19.5871664498438,17.8280610966887,4338.922975,27.533194178463916,26.952214143671764,750138.0238862939,341314.25145740167,0.03564343831138663,0.052841236295273555,0.8946924982390418,1.966348781948502,0.761512498920316,0.7194122036666059,3.180207573643823,3.004389477409922
14,C6c7,cloudC,280.7272562988866,-4.039363689395721,1.3279925060478155,5.540400008502668,1.797167351753908,0.695134008776032,0.5936384852573962,166.47388448163707,0.0003485931160923737,5.114908154079875e-05,0.0007322186616147025,2.3889981560042046,79.43398077204802,0.36928367084079405,MM10,1,y,5000.0,0.03219141652844194,0.23624281791022878,17.343220290951926,8.661240398356542,1.270864141971767,8.305542149189764,1.218672523977424,5.203587205869491,nan,nan,nan,902232.2920659817,132384.5794573746,0.03250057149359023,0.0848460211962539,0.5817217002075332,3.9645712897532293,0.36692151440585924,0.26970942867331227,1.538001170866949,1.1305235610539226
15,C6c9,cloudC,280.72398988850205,-4.03795847799563,1.9978047970226003,12.53880001924288,3.724193146128527,1.0087410676166488,0.8477241563504412,106.77336554714326,0.0009048965173100691,0.000305465646515334,0.0010658237355301112,1.0373170265454437,80.34158745975712,0.3601097339464554,MM10,1,y,5000.0,0.04842810939865222,0.2950550238018122,17.008844474588173,22.98430151525092,7.75880378336535,21.559967246118052,7.277991690433477,10.623154950459746,nan,nan,nan,703229.8588181135,237389.0929664779,0.036813027057060646,0.0633606757911159,0.31338732546626663,0.9283633122695721,0.3576869981802863,0.25931634448422036,1.5139589786551322,1.097591777283534
16,C6c10,cloudC,280.7285906743052,-4.036821861592279,1.3279925060478155,5.540400008502668,1.7678062576921427,0.6830919665889421,0.5942340770863229,131.3863970973892,0.0006445574224135363,0.0001113617378139181,0.0013627147250219983,1.608305916753084,80.05213759307426,0.3196301347188284,MM10,1,y,5000.0,0.03219141652844194,0.2503896188580844,17.3169267327295,16.042350425693233,2.771675509275043,15.357155928489819,2.6532928062051058,4.643863026266586,nan,nan,nan,1671114.75135193,288722.51924457296,0.023880699557688147,0.0574526217809063,0.23427190653497745,1.35595671533439,0.3168980769973425,0.19654515089874142,1.3293292261181116,0.8244708071979951
1,D3c3/4,cloudD,281.06468723804204,-4.016361114331847,3.0640481293421304,29.49450000275579,11.005904364898184,2.0407234284576137,1.2383506848312462,157.16607009387363,0.0013943602568230757,0.00024696113299540773,0.0006224467313329813,0.796579779298595,86.10835045560387,0.30841330003432144,MM3,0,n,5700.0,0.08467299026616315,0.8176949353731844,16.916067454905008,46.313774025922264,8.202831406565489,43.17515231229331,7.646936636437839,21.303716276686885,nan,nan,nan,265114.8268577252,46955.625487949306,0.059956072047483294,0.14246440420729056,0.1984706366998489,1.1205794393799882,0.3055809742479031,0.18170244576548694,1.2969551739925163,0.7711865169048886
2,D3c5,cloudD,281.068351357531,-4.00899917250476,2.0280555622860845,12.921400001207298,4.296919907836257,1.149862756328259,0.8580514223570921,125.78014205333265,0.000446928499891318,8.796171778332906e-05,0.0004351445476066603,1.496069532785676,87.60217813982672,0.24347799074105314,MM3,0,n,5700.0,0.05604400506644695,0.7782548236600054,16.732981332113333,15.029231169407367,2.9579608168763025,13.83875218838859,2.72365806782176,8.24007539342047,nan,nan,nan,296693.34854067804,58393.35956170241,0.056675619529441654,0.127752218315678,0.24945375301955444,1.2674603729762377,0.23988017875501427,nan,1.0236607688279693,nan
3,D6c1/2/3,cloudD,281.0725148107924,-4.002369804360416,2.296819883056893,16.57310000154849,5.2566027976779806,1.2282446086231114,0.9827031761915878,61.31091759589152,0.0007936055297033389,0.0002786011739740522,0.0007951372226876822,2.079348922111594,88.6827666945216,0.5540055474736421,MM6,1,y,5700.0,0.06347113341296046,0.3778157882987065,16.275021113137328,27.54316227843745,9.669233716905916,24.573304820726452,8.626642979712877,10.339586965872803,nan,nan,nan,374320.4692014331,131408.00846110657,0.05045780951972617,0.08516070822229485,0.8175830319485347,2.328914863820383,0.5524338103481784,0.49709827648961025,2.3903848593613657,2.150947627529316
4,D6c4,cloudD,281.07579191055356,-4.000436952481553,2.483850648807068,19.382100001810947,5.679187129160408,1.3022378376836252,1.0013777404324333,-155.8223654991463,0.0014010868574042357,0.0005861161442435814,0.0014030080785433078,1.7577185363390693,85.38500150439845,0.502948879130303,MM6,0,n,5700.0,0.06863960777737516,0.34259904250142725,16.126830073542994,49.13648078651428,20.555245742328307,43.38343564740301,18.148576507815385,9.941683582535044,nan,nan,nan,528005.2072245548,220880.22206727587,0.04248455546852032,0.06568584120930661,0.4079729351210542,0.9752427452965519,0.501217061962844,0.44008060119153536,2.178711373222483,1.9129608381561118
5,D6c5,cloudD,281.07897299795235,-3.99692274191367,2.5017848214058445,19.66300000183719,5.979597575005738,1.3063279109667345,1.0510462217564551,99.63555021718753,0.001987961025501645,0.0007817853852080678,0.0018648783910159643,1.9331086506344235,87.28599074622437,0.7090481321846125,MM4,0,n,5700.0,0.06913520704924885,0.16812416978318492,16.224994198852556,69.23743532223034,27.228307974775102,61.55548370440034,24.2073043295052,9.320839575514956,nan,nan,nan,728117.8961892945,286339.5824400505,0.03617839769163259,0.05769118871210343,0.581585804519269,1.4788840188687042,0.7078207555156355,0.6656668247693411,3.0674633131758724,2.884781984516306
6,D5c7,cloudD,281.062436167944,-3.997165065038345,2.5372729034716457,20.224800001889683,6.03183105192189,1.3469637397005585,1.0282419742457503,126.53697498186361,0.0015625171164838777,0.0006516943993945774,0.0012673861172020568,1.6105473689862482,85.31702466186731,0.8221834062142275,MM2,1,y,5700.0,0.0701158972670515,0.6115371356248842,17.13472305995635,51.149240527372584,21.333317397498597,48.381983181636755,20.179150127985586,6.052726147632853,nan,nan,nan,515641.9452542901,215063.8634739164,0.04299085299505868,0.06656814570028965,1.0744963303333008,2.5762365140848367,0.8211251558917596,0.7830084989627247,3.462734321601784,3.30199407972045
7,D6c6,cloudD,281.0773357245647,-3.9973567302094524,1.743574030338533,9.55060000089235,3.100259148602944,0.9945037387822387,0.7158032104656363,-142.8334450091935,0.0005709254244317707,0.00010601024060459434,0.000780395405420427,0.6758575749308259,86.0172044751874,0.6551111370850327,MM4,0,n,5700.0,0.04818254174450167,0.16812416978318492,15.965266325883961,20.254003215384575,3.7607919741989746,17.678209084189426,3.2825148754558753,5.380544746489577,nan,nan,nan,629216.7745783124,116833.86097559435,0.03891795711322346,0.09031623330268913,1.1821003429033974,6.366282503879298,0.6537825097974721,0.6086546580947099,2.8562326096697217,2.659078908391145
8,D7c1,cloudD,281.07439850398885,-3.995917528480609,2.8209535597607616,25.00010000233586,7.904126197509865,1.6354147020629177,1.1097573556731148,-168.24133863969857,0.0015527543271430253,0.0004117231394538406,0.0009249868460639494,1.6161547872127575,87.98634112430551,0.4212844094401478,MM1,1,y,5700.0,0.07795522890764958,0.18093036506677557,15.57662818618508,56.660623673457536,15.023941298667355,48.079686902951565,12.748648829762715,12.795009930725886,nan,nan,nan,415627.36486702546,110206.36073243822,0.047884848129751946,0.09299227029413842,0.2810911672400867,1.0600947200410187,0.4192153644865266,0.346637095501821,1.8541668990961289,1.5331571381347997
9,D7c2,cloudD,281.07608522453404,-3.995227290240844,2.4657860407062717,19.1012000017847,7.8644586774266765,1.8309763365738458,0.9862526148280113,176.77543930937398,0.0011221394887615912,0.00011245983025386027,0.000725318776924233,1.105822454578243,87.90323165264485,0.4744717980180624,MM1,0,n,5700.0,0.06814040400468208,0.18093036506677557,15.625745508054857,40.799856362025814,4.088925634297984,34.746073050953335,3.4822208080484303,11.373823133850525,nan,nan,nan,448129.00894691487,44911.09419348479,0.0461156837378146,0.1456710877400858,0.4337184869670473,4.32770207933821,0.472635647511622,0.4094202453389552,2.087153833353741,1.8079953109986628
10,D5c7,cloudD,281.0679263722496,-3.994373843952505,2.1143940862263713,14.04500000131228,3.9990829499790648,1.030486389270893,0.891087223720216,-160.3716589943293,0.0007022953580450223,0.0003145736812610862,0.0008614558823222233,1.333183999714026,84.8203088950922,0.33906155373091895,MM2,0,n,5700.0,0.05842991438920959,0.6115371356248842,16.27573597960049,24.372898199891008,10.917162162489902,21.745964791692845,9.740500373146775,8.956293481347114,nan,nan,nan,424580.41888321034,190178.9949619789,0.047377288403296115,0.07078951017419483,0.31555448313679013,0.7044850282097589,0.33648730347913886,0.23482916368821274,1.4559508782272652,1.0160850753360573
11,D5c5/6,cloudD,281.07434497159824,-3.9927263235179256,5.828982233135112,106.74200000997332,33.778039013484,3.4663937494081356,2.2374771272814793,50.711440259498566,0.0066962554318752985,0.0026856180515757197,0.001461495158246487,0.8798298102225736,88.0028391781467,0.8918482085521209,MM1,0,n,5700.0,0.1610801577042646,0.2769712562274767,15.409868091943723,247.38436516864206,99.2166328679675,207.3437239612327,83.15782658178468,80.22156274119563,nan,nan,nan,205685.9593788829,82492.95909981425,0.06806876292826727,0.10748348515806144,0.6007724786503801,1.4979516432440731,0.8908727155334057,0.859456236607977,3.9615446627855415,3.821841445658695
12,D7c3,cloudD,281.0765239733384,-3.9909867574050533,1.553755987923872,7.584300000708631,2.583417530491619,1.0126769751582712,0.5857681187758914,-170.36959749758057,0.00030515235416170105,4.5479601912398067e-05,0.0005249491089443371,0.6077360000363646,86.5656849888057,0.5312241463551308,MM1,0,n,5700.0,0.04293704279042043,0.20305069949729113,15.646427154347911,11.078231827898092,1.6510886006767636,9.448777175709498,1.4082363076986377,4.716151345465894,nan,nan,nan,486331.7195178715,72482.39346475547,0.04426738657793358,0.11466580340741529,1.2636931221393322,8.478942535634745,0.5295848013821532,0.47394803793100393,2.3370945383868955,2.0915656341286044
13,D8c1,cloudD,281.0751774186394,-3.9894500631896523,4.455304797912102,62.35980000582652,14.25531532614796,2.0719969575540267,1.579755147987262,97.28081252663613,0.007173002767993608,0.004959887017794052,0.004180117093200169,1.7120224157308777,86.09217717963116,0.5015496831307062,MM1,0,n,5700.0,0.12311946936270805,0.20305069949729113,15.691715922114998,259.5476644519173,179.46836674286064,222.1057904721401,153.57858659349054,44.19118178078368,nan,nan,nan,483276.25430511334,334169.063816846,0.044407104124380925,0.05340317280657068,0.13776333637597343,0.19923373044743084,0.4998130178704323,0.44024779776405476,2.202524275481804,1.9400384286391292
14,D5c3,cloudD,281.0723342775524,-3.989564919689985,2.4657860407062717,19.1012000017847,5.457508673913431,1.3440023013710385,0.9323875946079512,157.47836858355083,0.0008906685309207687,0.00034992387468581675,0.0008161051583789429,1.0890818922411745,85.04753905073399,0.806618411088077,MM1,0,n,5700.0,0.06814040400468208,0.2823922607503552,15.490392130069157,32.7083911438689,12.850400083148346,27.578776212315738,10.83508835922377,16.00237904848747,nan,nan,nan,359255.64976234717,141143.56194627276,0.05150487978896049,0.08217120289542826,1.571550528486998,4.000100312480926,0.8055397130436781,0.7704659055036076,3.572762185027955,3.4172014209401915
15,D5c1,cloudD,281.06978088180546,-3.988159646997309,2.8209535597607616,25.00010000233586,7.86931893988811,1.5006325244248542,1.2041063778351937,-135.60992812710214,0.0011051473058491695,0.0004137609956407705,0.0007374883827373886,1.5026464980505287,88.31482854154547,0.7020967695754448,MM2,1,y,5700.0,0.07795522890764958,0.2894118054143653,15.775384830673223,39.74593471677327,14.880656573151555,34.21992488962113,12.811749273733854,7.0666234869270745,nan,nan,nan,291551.6462669612,109155.31242003277,0.05717319101276673,0.09343890551196342,1.1200065291467747,2.991514935580534,0.7008572194338247,0.6594750527870006,3.0802639218251513,2.898389509470319
16,D9c1/2,cloudD,281.0800589181224,-3.9690028051492106,2.2376643702962555,15.730400001469754,4.386318421444573,1.1309756833835578,0.8905308165066551,144.11692038417695,0.0026333158936937655,0.0012527664511291132,0.003007904417746392,1.828124098150348,86.56935581980855,0.48097111074890697,MM9,1,y,5700.0,0.06183640904025722,2.091064168833949,17.329544547689775,85.10622558448527,40.488201377509434,81.53833576385216,38.79082330018938,8.774060719957706,nan,nan,nan,1250797.7255227806,595051.0652504977,0.027603022524221154,0.04001962941627642,0.19393344708624452,0.4076482316961357,0.479159866390409,0.40957875530210214,2.0092557495556704,1.7174820487074836
1,E1c1,cloudE,280.7794794645441,-3.752054704193499,1.8618256257078665,10.890000000003168,3.4820277808999647,1.2652252140959472,0.6319263398368214,114.41236668197487,0.00036345076291230535,8.19429276387325e-05,0.0004559562708729134,1.4626461496215297,78.25081424479613,0.3169999888358157,MM7,0,n,5100.0,0.046034522052263445,1.1686445143513404,18.95573097615521,8.501130252359799,1.916648889480082,9.009384216193876,2.0312388753335537,10.077684104349576,nan,nan,nan,302819.816171977,68273.18805254999,0.05609937663510237,0.11814765053963229,0.6216598465652816,2.7573184412232368,0.3142450653648272,0.1763734488035246,1.2599304073810431,0.7071495965870995
2,E3c1,cloudE,280.7799535896794,-3.7389341336042956,1.4219928101024697,6.3525000000018474,1.9889366898728902,0.8241014749745516,0.5541691330999208,172.33283586885523,0.00020382450879798984,4.636184839502568e-05,0.00041440491964969776,0.9688577309335189,79.33784251614091,0.4102158813689838,MM2,0,n,5100.0,0.035159446980935184,0.3580046779848196,18.697129091135576,4.841378543391778,1.1012181968465682,5.052495412923802,1.1492387629531533,6.1787412127551855,nan,nan,nan,387080.65853173914,88045.22534275414,0.04961916431427337,0.10403926527928763,1.4060324778588473,6.181459304895807,0.40809072215816106,0.3159406192192116,1.6474703872757446,1.2754585832007357
3,E3c2,cloudE,280.77884581115393,-3.7350670344185484,2.8439856202049394,25.41000000000739,7.625565800313809,1.6127178603344259,1.0857147590903689,45.87240395578885,0.0012217307972775414,0.00048446623830698604,0.0008570116943309362,1.5508518057895997,79.71162710046111,0.549433484552742,MM2,1,y,5100.0,0.07031889396187037,0.3036766586486305,18.551927700201084,29.274194026329532,11.608415447173913,30.28482337808727,12.009171326832298,5.494311856206933,nan,nan,nan,292568.38212858804,116015.33157160712,0.057073760198280504,0.09063427987104371,0.8381411443418147,2.113630976817379,0.5478486306745737,0.4836700339940487,2.220314105275579,1.9602118881885269
4,E3c3,cloudE,280.7822581001819,-3.7352792167124185,2.0815843306669346,13.612500000003958,4.326520745961301,1.3341729903314858,0.744609736169274,48.38397904793732,0.0005804980825649923,0.00013825565023809026,0.0005546149485169457,1.2277162885237134,79.04560454999204,0.44123623006369384,MM2,0,n,5100.0,0.05146816031028709,0.3036766586486305,18.604113248299353,13.865701659814624,3.3023564703513215,14.389652729532846,3.4271444722629827,16.259244911719104,nan,nan,nan,353414.5725671832,84171.78798936366,0.05192876029069398,0.10640619291041602,0.83262863907526,3.4959824617621638,0.43926117391030384,0.35575657072970995,1.7777336358732552,1.4397822059690417
1,F1c1,cloudF,283.3251898639566,1.4239178036596045,7.661619756713584,184.41279974122628,30.662830917949247,2.717965807976768,2.5904208294320217,-144.25734432351143,0.17862931963968862,0.14611904996437372,0.08181442503042552,5.0994996995231245,57.3441306678188,1.1237890250389082,MM1,1,y,3700.0,0.1374348197699089,0.23274066335772883,24.592705993786318,1649.5646468043483,1349.346342090167,2330.5872356996497,1906.4238358318498,37.712803448382274,804948.674031,44.88663454310067,867.5454027545692,2208195.625284127,1806307.31591452,0.02077453963888641,0.022969649105599316,0.1221539413432597,0.14933217427004256,1.1230150225986013,1.0832382805395329,3.9530359683304717,3.8130210184870954
2,F1c2,cloudF,283.32621295954675,1.4273737031707017,1.8085070466896562,10.275199985581523,3.9102961911377627,1.3713304748147253,0.6547410822210264,51.70753245339112,0.0019566687520422236,0.00023556695460921374,0.002419766727297727,4.940852135386924,57.88371958662885,0.807811154152249,MM1,1,y,3700.0,0.032441160995572337,0.09970706903870862,23.622091110865608,18.882000349911426,2.273238796662072,25.52877224858873,3.0734559067474105,2.4493221490783124,nan,nan,nan,1921840.6414952183,231373.93423834714,0.02226852720371248,0.06417900290968226,1.2999243495586825,10.797445503422923,0.806734050946795,0.7526791084516772,2.897474196805218,2.703329917280164
3,F1c3,cloudF,283.32774419113156,1.4271719218864987,1.6595998853055591,8.652799987858124,2.87097645741087,1.0492118047980423,0.6283021232084126,169.5740249828901,0.0019122848100381219,0.0003002813202524293,0.002744248886714669,4.815691609326093,58.481251880921015,0.6644500452323272,MM1,1,y,3700.0,0.029770051029649088,0.09970706903870862,23.661650001972397,18.419916617948218,2.892433622827809,24.94969234774467,3.9177880401211516,3.0649542044467584,nan,nan,nan,2426093.081067184,380963.353164749,0.019819671480451342,0.050015956762517515,0.8262499641607427,5.2618166672202396,0.6631401290779189,0.596086972387813,2.379749013464769,2.1391216158966926
4,F1c4,cloudF,283.32793733042394,1.4297541711233002,3.5327459574644386,39.20799994498213,11.741529849255915,1.8964717047436672,1.421609717389045,70.27217053096135,0.0026641722938513853,0.0009793166778585955,0.0012367725548977856,3.530712772535113,58.42798415250021,0.5917662529769085,MM1,1,y,3700.0,0.06337071263965492,0.16721987633109536,20.92074396723867,29.387835137481197,10.80260354884526,34.75961255564864,12.777202274121626,17.176861561927872,nan,nan,nan,401291.86732337525,147509.91115168558,0.048732647065072014,0.0803784413785614,0.8735106811485973,2.3763334248407113,0.5902950671880698,0.5232531604303565,2.2528327491908997,1.9969705346691933
5,F1c5,cloudF,283.31886534994555,1.4393936918879142,1.278807596537912,5.137599992790761,1.6639891015915322,0.7207511461429965,0.5301114688504254,145.27612038741233,0.00021020028199217306,2.8166491581845045e-05,0.0005017940528315091,0.7857882126720896,56.4123955872945,0.14668570378077006,MM8,0,n,3700.0,0.022939364929533728,0.18414024510269011,20.298609935254046,2.3976307174677722,0.3212785671831008,2.742495437700696,0.3674898716935186,1.4368980303893588,nan,nan,nan,690234.4944822639,92490.28542719879,0.03715795902984444,0.10150843249089823,0.21997990174266635,1.641661235818353,0.1406330824446974,nan,0.5448823067322405,nan
6,F1c6,cloudF,283.3203308729207,1.4418400180591293,2.6728060961423146,22.44319996850701,5.818663193001248,1.4386185877049815,0.9287089188177053,159.41138260487745,0.0016481216877356495,0.0009113732628158302,0.001621012041801571,1.4595326906834536,56.73042811062695,0.40089350800039303,MM8,1,y,3700.0,0.04794503457070547,0.18414024510269011,20.51199928258613,18.582115068689866,10.275480849620017,21.503140559815684,11.890740543382718,5.430903656867953,2286.776336,23.99628483376721,15.63333317407882,585899.0223813168,323988.63972349616,0.04033098181290543,0.054235705019784995,0.47685960775770936,0.8623499213948463,0.39871866389861715,0.29288352108810634,1.5367772686950878,1.128857960102984
7,F2c1,cloudF,283.32471998829624,1.45563383757427,3.2271644156289376,32.71839995408853,9.685520374498743,1.8809889683763488,1.1823301784294078,96.07166458831246,0.0016069339510249197,0.0007120006972615675,0.001047995056340269,1.7960958055895837,57.289175982887556,0.3524088358005868,MM7,1,y,3700.0,0.057889163638169684,0.11246265521228548,20.20472364809317,18.42402193951,8.163320252787482,20.965761737352445,9.289514958653918,12.599819142996685,1048.018828,19.7871704376716,18.857158011066087,330028.2780734346,146229.01206017015,0.05373714690674265,0.0807297129555427,0.44729188697043665,1.0095053585695322,0.3499327874529081,0.22439615425285556,1.358959574770099,0.8714396401181581
8,F3c1/2,cloudF,283.3265284663372,1.4598137903378465,3.7570790341626306,44.34559993777289,14.702436544238962,2.472625572509643,1.365315502636616,105.10529624254166,0.0016668826931125055,0.00047950932848780627,0.0006546371458469038,1.3894975347217213,57.715474596969166,0.5041471489126834,MM6,1,y,3700.0,0.06739481941386921,0.14049191867419134,19.67746102375146,19.682211193788735,5.6619484452538025,21.747916500005054,6.25618640112814,18.23889511044796,nan,nan,nan,223435.8633447831,64275.41736154968,0.06530910618365914,0.12176647350485366,1.0048342980365086,3.49303089915904,0.5024194621439586,0.42685770311139537,1.9771074966895574,1.6797589035263316
9,F3c3,cloudF,283.32938008255525,1.4634484657844042,1.4959431208058371,7.030399990134725,2.318449345583056,0.8308892062913257,0.6407027067877324,-171.0877497470054,0.00023821680338929115,4.4816147819719714e-05,0.0004348116769914197,0.7732762920080398,59.08019905784957,0.47331431370351806,MM6,0,n,3700.0,0.026834361365144825,0.1959877435365132,19.15993200928923,2.8977553646883107,0.5451598330661472,3.108028639576711,0.5847189155316067,1.9988081231727535,nan,nan,nan,521130.466039785,98041.19468949412,0.04276386496735685,0.09859295511280518,2.3930585374040882,12.720119484544746,0.4714736554049118,0.3923217571954413,1.8802206054236212,1.5645655772672187
10,F3c4,cloudF,283.3283456750046,1.4663018057322614,2.0536500826729602,13.249599981407753,4.208389738888404,1.1220006346221196,0.8612414328162143,126.68451107195764,0.0005004628571022706,0.00014373842877450635,0.0005655426919187936,1.6536596354469157,58.17040102387143,0.42779392748056644,MM6,0,n,3700.0,0.03683855867883525,0.1959877435365132,18.83683624654755,6.2047641921068175,1.7820764183254845,6.529568320906149,1.875363731201029,4.399448690513879,nan,nan,nan,431296.4940705294,123873.08970859852,0.04700696558290056,0.08771254173124202,1.251148544652032,4.356200221850201,0.42575651794597974,0.3377136560571873,1.7124018295599757,1.3582915542659788
11,F4c4,cloudF,283.33455324734825,1.4689248069795247,2.5066277139899187,19.739199972301346,5.269309126310275,1.2673032995365061,0.9547181438539674,144.6503082170748,0.0016532513054696553,0.0008582168823228995,0.0016466260456325273,1.5647585166694125,59.16875051321303,0.42992212989670664,MM3,0,n,3700.0,0.04496411190343829,0.1127080818000565,18.432981368024848,21.001309500297896,10.901959251091466,21.570066983982816,11.197206121806762,8.639700248991781,nan,nan,nan,802799.0537228851,416739.8499782852,0.0344545637386105,0.047820891227230024,0.4557248252522215,0.8778989062110906,0.42789485385916703,0.3425157490231527,1.7397531454521942,1.3926151398073843
12,F4c5,cloudF,283.3326395281469,1.4697506395309927,3.3191997706111183,34.611199951432496,9.679882683071101,1.8621874013654351,1.1935724176128513,70.26348341976424,0.003630788466252093,0.0018381037858865347,0.0018255185012488546,2.3008800271728633,59.08844235849311,0.6040166288581124,MM3,1,y,3700.0,0.059540102059298175,0.10568116758002492,18.337131868159286,46.39285648861572,23.48660241224156,47.37111058834567,23.98184816422798,13.108310565691898,nan,nan,nan,763802.2369513761,386678.4849788188,0.03532317380600853,0.0496449613656771,0.5417390034164115,1.0700917654519364,0.6025753530649556,0.5455842020937721,2.456371324615573,2.2240494609840855
13,F4c6,cloudF,283.3340425743268,1.4705938004432988,1.6334628205756339,8.382399988237557,2.6577002687280697,1.0917544067485794,0.5589630642818676,138.60867347298958,0.0006026746754897471,0.00012171738134178835,0.0009359436177590728,2.4597824425651957,59.47092540130639,0.6025282158671172,MM3,1,y,3700.0,0.029301202027148792,0.10568116758002492,18.33383808113657,7.702305648293476,1.5555730345604946,7.863131924865465,1.5880538306373917,2.7615881269000573,nan,nan,nan,1063954.3013715255,214878.33601940866,0.029928757949373094,0.06659687720060233,1.5978758418328651,7.911764892027865,0.6010833711726259,0.5439467237063832,2.450509422442504,2.2175735275272
14,F4c7,cloudF,283.33549123754676,1.4722703484708288,1.3444295649715943,5.678399992031894,1.8580426437277986,0.9093366649586135,0.46917303001185373,128.45096909075585,0.0011381951959856162,0.00014576846592583348,0.002388185983386745,5.718432438931469,59.6347407777291,0.5385278853314042,MM3,1,y,3700.0,0.02411649766269071,0.10265988822808998,19.299114666475955,13.73389136739586,1.7588971407349372,14.850099641253731,1.9018497452687213,0.5055525643480809,33456.155445,47.18774225581837,5.245675308612157,3402588.5215652995,435768.935517183,0.016735760991005783,0.046765119388425015,0.5884829593432546,4.595016301980481,0.5369108412611457,0.46840745092776254,2.1334469049377383,1.861244641818574
15,F4c8,cloudF,283.33587295569237,1.4738135948965365,2.4720518826140534,19.198399973060212,5.682087576880267,1.2779381795185216,1.020939818054083,103.11894864880938,0.0061219120565438835,0.0023758057345144006,0.005454839382836655,3.689131022560591,59.84421280659867,0.8548459596885536,MM3,1,y,3700.0,0.044343887550830234,0.10265988822808998,20.1057246117129,70.57407999341521,27.38855155183198,79.87294653439928,30.997277101709642,2.2992418815204037,33456.155445,38.517316562156296,34.93246694418203,2812564.3594437516,1091506.4561756642,0.018407675368926704,0.02954860801323561,0.5325230811408835,1.3721910943575557,0.8538281928936766,0.8107259298312802,3.3239844619491437,3.156185771431916
16,F4c9,cloudF,283.3337627474664,1.4739643755050276,2.5066277139899187,19.739199972301346,6.040454896201718,1.5270099055039794,0.9083011329518984,147.18817927971605,0.001850165764059922,0.0006467055330628069,0.001546301176060612,3.221393379773612,59.56725800510995,0.6027530177458738,MM3,1,y,3700.0,0.04496411190343829,0.13657375610391884,18.676358142036836,23.159409766195736,8.095122463731046,24.13922150263003,8.43760511237842,6.223426341460508,33456.155445,38.33939638129499,10.609124536185215,885294.9024354293,309445.30642539077,0.032809997663505584,0.05549555912347822,0.8160982425631876,2.3347829132509355,0.6013087132131006,0.5430715660110147,2.428844768862818,2.1936095440488517
17,F4c10,cloudF,283.335117469926,1.4771450288681143,3.159784043251226,31.3663999559857,10.324756932902508,2.2603487351157097,1.0488332616130271,76.07875292263772,0.003397777325779674,0.001315593455821024,0.0022299959530218613,1.3967193173084378,59.7180601493461,0.625446423562809,MM3,1,y,3700.0,0.05668048849794941,0.22059354341715573,19.06040498476946,41.57318913757217,16.096821634551745,44.33100053890795,17.164625167307804,10.242153436724902,nan,nan,nan,793361.5050507355,307183.5214821098,0.03465888756360552,0.05569949066537816,0.6172688991993777,1.5942176212025418,0.6240546425848829,0.5669464758378964,2.4951974356067543,2.266858214174071
18,F4c1,cloudF,283.3257055723311,1.4779598884163614,1.6595998853055591,8.652799987858124,2.6566710111949283,0.8919217544065389,0.6839322526588693,133.88882474936645,0.0004452627340107074,0.00012184015843587592,0.0007321549097547052,1.7260309326740455,57.882580898866095,0.4190890397274103,MM9,1,y,3700.0,0.029770051029649088,0.5806171933648346,18.84622372298935,5.517310850576129,1.5097379071431734,5.809369069485707,1.5896557106025286,3.7150917778018524,nan,nan,nan,726686.7683666337,198848.06032053017,0.036214004810910964,0.06922923008402895,1.090817535277765,3.986373657911989,0.4170091023033911,0.32656545083928207,1.676801765357621,1.3131260719429687
19,F2c2,cloudF,283.32506289178315,1.4539263845823578,2.011302233841552,12.708799982166619,4.567022479619312,1.3803724873535617,0.759694389374504,151.18869270697365,0.0003920263891521905,4.5078380300004905e-05,0.0003812401470073481,1.302374781442194,58.51823753756336,0.3790641655100877,MM7,0,n,3700.0,0.036078919182671525,0.11246265521228548,20.239420546838975,4.486147180798936,0.5158536626455044,5.1147913481305105,0.5881402781196257,4.303618287066611,nan,nan,nan,331949.1016558244,38170.20552378452,0.05358144633075991,0.15801122210231755,1.3271688478164108,11.54179027157025,0.37676333388228794,0.26405960369592607,1.4619009655803052,1.024592774557075
20,F3c5,cloudF,283.3257554935618,1.4577800775980143,1.6069006792890426,8.111999988616992,2.633460416999648,1.023582928633313,0.5907528496130019,122.19251023067476,0.0002520805779352141,3.387927359837485e-05,0.00038858439246008345,3.138756102372586,57.85825289560438,0.27203073371199515,MM6,1,y,3700.0,0.028824727963393974,0.14049191867419134,19.9963560637782,2.9236993464051984,0.39294106228885467,3.2889101211863343,0.44202487454139755,1.5583896640358978,nan,nan,nan,424224.3524332565,57015.153729429614,0.04739716694691876,0.1292870515865466,0.8282272703339232,6.162470053002998,0.2688153423227991,0.030098398113070815,1.0493659795455168,0.11749416809977489
1,H3c4,cloudH,284.28928824203575,2.1311365836461165,3.1218654562736257,30.61810000286077,7.639441474230096,1.457174146769886,1.2037941128979468,134.62739068294303,0.0021911026614255705,0.0013829253889768908,0.0013975646984197593,1.9759491310223334,45.58360006605525,0.2980569050760338,MM5,1,y,2900.0,0.04389212820009946,0.08275939961873845,19.077543464526695,16.452698870433984,10.384203070754866,17.561754166019156,11.084188860122728,7.652227336591347,988.266777,19.81238915001087,15.773109853072233,676138.6599548378,426748.2924382913,0.03754328730606323,0.047256797304108346,0.27012887517483486,0.4279913450438264,0.2951252053751781,0.13791968229107304,1.1794877520534295,0.5512052954698354
2,H3c5,cloudH,284.2881146177116,2.132275896924393,1.637802616654837,8.427000000787368,2.581372437991281,0.8113175994180022,0.7305700026983497,46.688586090562985,0.0003171090423447649,8.472047499866094e-05,0.00047636023445866445,1.879957848402635,45.408634636133165,0.27000648132445226,MM5,0,n,2900.0,0.02302682271979748,0.08275939961873845,18.986155295805233,2.3939547581968936,0.6395812075873896,2.5416385747335246,0.6790371719903074,2.090168981485348,nan,nan,nan,681353.3931824825,182033.86029468823,0.03739934271949235,0.07235592363139876,0.7957748367682336,2.9785880734689534,0.2667666923389219,0.0584254495285862,1.068713876814805,0.23406253652916367
3,H3c6,cloudH,284.2858288063125,2.135053322321987,1.3034000512928636,5.337100000498666,1.6571085482323158,0.6952476141642997,0.5472849617409006,-167.76873178366753,0.00019760151219597213,5.307380608153165e-05,0.00043146267526933093,1.0405213622854859,46.25017678375337,0.26417151110542947,MM5,0,n,2900.0,0.01832526191428165,0.182013906775833,18.940276735775186,1.495799676995874,0.4017569557613685,1.5837821025517376,0.4253881625301894,1.1177156808465285,nan,nan,nan,844658.973203263,226867.02166710148,0.03358995957405835,0.0648133540379283,0.9691660653094474,3.60834645587642,0.26085926371122664,0.021455426192558524,1.0463126187866518,0.08605821716790152
4,H3c3,cloudH,284.28810402245585,2.1391175068051718,2.990204792942802,28.09000000262456,6.083810683563495,1.2295103798750828,1.1361758555581822,-154.28518112102614,0.003150498395909641,0.0022949440600528656,0.0029043400090416134,1.6070151114782694,43.72777629889028,0.5579390864011884,MM5,1,y,2900.0,0.04204103410435181,0.0994652763865735,19.08853512045033,23.64144046288324,17.221333434680943,25.251340023203305,18.394046119770728,7.278642303033708,611.752748,18.554883057547396,24.40432076448628,1105636.3303642801,805387.9767856665,0.029359187382691308,0.03439914199386341,0.6399543412890126,0.878529093924843,0.5563784614077274,0.4913661783043899,2.222963682612077,1.9632125342718714
5,H2c1,cloudH,284.2799976543762,2.1392873564094366,2.6408773672618198,21.910200002047155,6.621768339006319,1.6344512164185443,0.9302594375269052,-139.17508177592876,0.001045804942552442,0.0003574830968200959,0.0007416815701606442,1.5145384211092145,45.63015260640114,0.3840001842608556,MM4,0,n,2900.0,0.03712963597827686,0.20636729042385032,18.939502786394048,7.916873846031219,2.7061916275762345,8.382158275853863,2.8652378436604833,5.996084602889465,nan,nan,nan,537464.9987429581,183719.39581209904,0.04210901549026084,0.07202324374053287,0.7944863330168466,2.3242434152838403,0.3817291051211687,0.2795221839797734,1.531155668550268,1.1211929369397375
6,H3c2,cloudH,284.2879586525178,2.1410772820699178,2.883649072698763,26.12370000244084,9.772347549032007,1.81597735039146,1.235635965850404,73.41634509545158,0.0010025101936262705,0.0001967855638881216,0.00045182529716303484,2.5580069213537877,42.56775333518543,0.3533681950856613,MM5,1,y,2900.0,0.040542905053336305,0.09638925263823,19.152866804508836,7.4946218535378,1.4711405399698947,8.035149552480647,1.577242252161831,5.8890360911122706,611.752748,18.78066921296872,7.661035299137373,390808.2010328602,76712.84810997506,0.04938196267395023,0.1114592529013296,0.7743514372353743,3.9448788515755275,0.3508989163310927,0.23406027997486206,1.3996308028171431,0.9335964356746959
7,H4c1,cloudH,284.277399455489,2.1424310181862913,2.6745204734663153,22.472000002099648,12.149440556866596,2.475078066248519,1.1271181501112943,60.5220765166125,0.000979278908509735,0.0001629063121654747,0.0005108360910021291,1.968464009638201,44.98613669937888,0.39059562126374625,MM4,1,y,2900.0,0.03760264404068705,0.20636729042385032,19.12314322373748,7.33367094986796,1.2199806191028433,7.848950098954422,1.3056990239250021,3.8448925055475396,nan,nan,nan,479319.17807557475,79736.34372388008,0.04459003140904629,0.10932563851915733,0.899045820269064,5.40443521107415,0.3883631129943331,0.2873780428214599,1.5502676828431963,1.1471555295503522
8,H3c1,cloudH,284.28623581709076,2.141891308893366,1.582267650256008,7.865200000734877,2.5698940525911578,0.7886509166821493,0.748225441540894,131.1018370354698,0.00026060909135685364,4.657658258349183e-05,0.00037234554921479436,1.2864386318359236,42.348867189466574,0.2934130012935683,MM5,1,y,2900.0,0.02224602422001999,0.09638925263823,19.01998544193304,1.9635041946315084,0.35092143101431356,2.088789757053635,0.37331271949274586,0.38763609378283165,nan,nan,nan,619773.7139242953,110767.20853972317,0.03921331922045836,0.09275654756648603,1.1110297369258049,6.216524144759853,0.2904344289376463,0.12837640637711373,1.1624957304732744,0.5138406794703275
9,H5c3,cloudH,284.28586788241734,2.1503787331680564,2.9601517207169197,27.52820000257207,7.667558516927797,1.6087071058087599,1.0944153691107206,-179.16925701676965,0.0022966963640549975,0.0011164292650105616,0.0014561009243108229,2.4786900464406725,45.588217815536495,0.38220620745684086,MM6,1,y,2900.0,0.041618500424594904,0.0819041773400519,19.226546451420944,17.09624887330165,8.310525005734169,18.408090889398068,8.94821435847676,4.527868899961307,nan,nan,nan,824138.2748438235,400615.4678742414,0.03400557628336464,0.04877376983294867,0.4084970223328558,0.8403520539299796,0.3799244045896222,0.27519774175069145,1.5124983507410825,1.0955761869922291
10,H5c1,cloudH,284.28457881700274,2.151358122772227,1.8432860297361557,10.674200000997333,3.2004914965837363,0.9024009734601531,0.8143651625859059,46.34547171719354,0.0007171579436057827,0.00024305697608867835,0.0009108078886267816,1.3092793118408692,45.56942533735555,0.35677548921056146,MM6,1,y,2900.0,0.02591583393321626,0.0819041773400519,19.215477655575803,5.341848092342854,1.810442811972306,5.748042629649467,1.9481090217964496,1.0119397988556877,nan,nan,nan,1066484.3952024723,361449.6282929911,0.029893235849845715,0.05134832602486186,0.708106060407606,2.08932034911614,0.3543299562352479,0.23870580233661703,1.4110117728134561,0.9505735865929101
1,I1c1,cloudI,286.0314051795793,5.14575535844426,5.623761848926498,99.35820000004671,30.339771075151802,3.713205966265676,1.8761403518216637,137.86041525768445,0.006743951403425371,0.0028919691147361996,0.0010059247009017152,2.710848042226657,41.9332884458572,0.5460297429954268,MM1,1,y,2700.0,0.07361480130948801,0.1869317216124623,17.413362441245663,48.638676145013875,20.857438136578505,46.854481014833794,20.09233220646715,26.96503666271633,nan,nan,nan,423686.71793520194,181687.08955556917,0.047427229575968934,0.07242494052292314,0.5215360786107873,1.2162003914087505,0.5444349808929337,0.4840154218866663,2.2774720762619287,2.024725902106939
2,I1c2,cloudI,286.02765756637837,5.148166569938658,2.683829152813295,22.62870000001064,6.02156110537926,1.2773171843327515,1.0824613716234883,123.92768820625443,0.0016553361241695137,0.0009022860196029411,0.0013732202772958075,0.9784238402401971,42.431640372819444,0.2469676332696884,MM1,1,y,2700.0,0.035131208458031644,0.20939936478253662,17.442099663480846,11.916377943201777,6.495346211241604,11.500663389074095,6.268749676037577,0.10322679463441345,nan,nan,nan,955044.3469756609,520572.92159275984,0.03158918433237936,0.04278675933417044,0.203083791401532,0.3725780172103269,0.2434214042911357,nan,1.0174375004083887,nan
3,I1c3,cloudI,286.03843334504825,5.1477998755094605,1.2542151436386084,4.941900000002324,1.5387418094533476,0.6460881663561451,0.5468598411230581,136.25209624369623,0.0002423150557642509,5.343855264702983e-05,0.0005736144714706024,1.1759380751331028,42.549523414161804,0.1667223519200456,MM1,0,n,2700.0,0.01641762241691146,0.22947185066069378,17.76738580986301,1.7083668621444879,0.3767518787275367,1.683515420076696,0.37127130678739967,0.7750915175234809,nan,nan,nan,1341556.2456350317,295857.9021646412,0.026652977857223245,0.05675558369680042,0.29111704444681136,1.3200590091762863,0.1614227704321443,nan,0.6684999655189721,nan
4,I1c4,cloudI,286.03369513474115,5.14900096024098,3.464808537637284,37.71450000001773,10.521743910154473,1.8758468268093818,1.287930472177624,143.58641290790928,0.002635353679206188,0.0013128287305696684,0.0012972937409522396,1.4668068888103407,42.683684346287514,0.5743557355296072,MM1,1,y,2700.0,0.04535419509669923,0.18560640133764658,17.463092473628862,18.94553055814633,9.43791227297887,18.30946303483474,9.121048648269008,11.212290401137794,nan,nan,nan,705688.2995865354,351545.9354977812,0.03674884744242151,0.05206659064212928,0.9132423287818675,1.833229632411982,0.5728398372320079,0.5155865598932134,2.392880413084018,2.1537206392267025
5,I1c5,cloudI,286.0355109104013,5.15249993331169,1.7264201256565401,9.363600000004402,2.7899717598242355,0.9047872390430688,0.7080361060685322,156.05864368365184,0.00039259191371334595,0.0001310154162965743,0.0005716909833927377,1.2769429851634948,42.61142774931999,0.3691383848026719,MM1,0,n,2700.0,0.02259876537111317,0.18560640133764658,17.576213818878436,2.8018341061083376,0.9350255290121764,2.7275834695837586,0.9102466741383181,2.314616551191854,nan,nan,nan,843619.8979889823,281532.06490086386,0.033610639357635204,0.0581816787964902,1.261395727911906,3.7798129164416707,0.36677529267790476,0.2679635615777902,1.5271643160428536,1.1157359762527033
6,I2c1,cloudI,286.03305374016946,5.157520824412693,4.603787001750773,66.5856000000313,18.23065544709433,2.8043924329850034,1.4926760371973464,126.92937315543274,0.0034127729728986767,0.0017530859231246684,0.001411526812880977,1.422311248040701,42.100324359640844,0.26912085903062377,MM3,1,y,2700.0,0.06026337432296845,0.2535654713039057,17.937074191744244,23.80436335244798,12.227913967179749,23.7106848642772,12.179792852703066,9.2114292973088,2059.39756,19.67195411163045,21.465243721118128,377967.7723544051,194155.89210626617,0.0502137661512299,0.0700607680243511,0.20803929383755115,0.4049949120829435,0.26587027842468236,0.08172913663180732,1.0958278840349145,0.3368600183138009
7,I2c2,cloudI,286.0302084668749,5.162685325676135,3.9347400245930886,48.638700000022865,14.818141877292943,2.4028681760731634,1.4160085230378379,150.292188635851,0.0034381848213022297,0.0013603579218732784,0.0013669259128119495,2.0982027213517713,42.47785200662928,0.626447826179686,MM3,1,y,2700.0,0.051505578098084204,0.12079398252540079,17.854156560677502,24.107112443604464,9.538260183967136,23.887236991857975,9.451263897218505,13.28823060940637,nan,nan,nan,613113.5750546926,242585.53631732802,0.03942572744184231,0.06267837516338456,0.9704183632738974,2.4526469345117468,0.6250582749708152,0.5718272295318575,2.5822554262248802,2.3623460810765584
8,I2c3,cloudI,286.03277365972195,5.162894415623894,2.094754704974182,13.785300000006481,4.584203110486864,1.3006320946081236,0.8093035572771015,-149.70909590343197,0.0006906443323801426,0.00012150298287069712,0.0005650547832063131,2.2555231498352235,42.74888407897393,0.36852428014141125,MM3,0,n,2700.0,0.02742024921062852,0.12079398252540079,17.85437392185329,4.842442466551317,0.8519163576395954,4.79834148019985,0.8441578035792489,4.171312108653514,nan,nan,nan,816222.9717511389,143595.6556880298,0.0341700626084663,0.08146658860397168,0.8825738573012717,5.016705088637027,0.3661572247518579,0.2652524663834392,1.5126681190029638,1.095810548752795
9,I2c4,cloudI,286.0342520012935,5.1678450932914695,1.7264201256565401,9.363600000004402,3.0498063443601087,0.9517812678462393,0.7357616963119752,117.09776836230785,0.00041130683436427836,8.816677665015793e-05,0.0005124763847044312,0.852189898708134,43.236063497335046,0.34818971145025657,MM3,1,y,2700.0,0.02259876537111317,0.2433938123952442,18.04211902958113,2.8501001465676348,0.6109408404102971,2.85760781909017,0.612550167635506,0.9727700662164755,nan,nan,nan,858152.5899994883,183951.59382941315,0.03332482845142579,0.07197777271509408,1.101515640501889,5.138680672145917,0.3456834438385069,0.23476550871912907,1.4206371491114955,0.9648035188293906
1,J1c1,cloudJ,292.3252700183312,17.906795060677418,2.4475881089233513,18.820299999994315,5.058610381744696,1.3907882063847512,0.8351650199407247,141.89396054160358,0.0009915703881374068,0.0005284598340349901,0.0010753193495235455,1.0590571088326566,21.726181889915555,0.21274069924248473,MM4,0,n,1800.0,0.02135921555310902,0.18723474459319048,18.935100289437948,2.8926014810951584,1.541618948000578,3.0618064261757354,1.6317971322877733,1.4466097435955387,nan,nan,nan,1031552.2842467881,549768.2821644838,0.030395168736741168,0.04163516988030516,0.3735856951199491,0.7009738278200793,0.20861345426031033,nan,0.8368678202582869,nan
2,J1c2,cloudJ,292.321355877971,17.911447828149235,1.434051840648376,6.460699999998049,2.087068683935196,0.9790380394986689,0.48948483337184245,74.44576119840544,0.00019543511142101146,3.115401095077632e-05,0.0003795328314270051,2.2567759358053707,20.747510209381037,0.18986484360295397,MM4,1,y,1800.0,0.012514451376467537,0.18723474459319048,19.118952352262223,0.5639921403371491,0.08990512087853154,0.6034715106541712,0.0961984666660072,0.5154172256101194,nan,nan,nan,999991.1182245404,159407.04831044504,0.0308711003794837,0.07732081465929076,0.8850415823473966,5.552036318263591,0.18522858046373786,nan,0.739476389343465,nan
3,J1c3,cloudJ,292.33440642367896,17.9167238591967,2.483850648690655,19.382099999994146,5.534353795411151,1.264648232140448,1.0048453844182397,150.02057271422922,0.0028516309176711196,0.0012166294259226011,0.0026472235847647754,1.5635212290541962,21.33776257550198,0.26779338340493664,MM4,1,y,1800.0,0.02167566561289205,0.414594182771112,19.946702626756863,7.849280318597156,3.348843410534869,8.805367700832273,3.756751753712226,nan,4723.24,27.749855153924628,5.46643883022921,2678372.9361246135,1142710.0567226121,0.01886316906638237,0.028879000380965303,0.22464143282652127,0.5265321071387608,0.2645264908845627,nan,1.0339081844738163,nan


==> referee_response.txt <==
Dear Dr Barnes,

Copied below are the comments on your manuscript entitled "ALMA-IRDC: Dense gas mass distribution from cloud to core scales", ref. MN-20-4144-MJ, which you submitted to Monthly Notices of the Royal Astronomical Society.

Moderate revision of your manuscript is requested before it is reconsidered for publication.

You should submit your revised version, together with your response to any comments from the editor and reviewer at https://mc.manuscriptcentral.com/mnras. The deadline for this is six months from today.

Enter your Author Centre, where you will find your manuscript title listed under "Manuscripts with Decisions". Under "Actions," click on "Create a Revision". Please ensure that you also respond to any comments from the editor or assistant editor.

IMPORTANT: do not submit your revised manuscript as a new paper!

When submitting your revised manuscript, you should provide details of any changes you make to the original manuscript. Changes to the manuscript should also be highlighted (e.g. in bold or colour), to assist the referee and editor.

We look forward to receiving your revised manuscript.

Regards,

Morgan

Morgan Hollis
Assistant Editor MNRAS
Royal Astronomical Society

cc: all listed co-authors.



Reviewer's Comments:
Reviewer: 1

Comments to the Author
First of all, I would like to apologise to the authors of this paper for taking so much time to review it. This delay had nothing to do with the quality of the paper, but rather with a very busy autumn semester. 

In this paper, the authors present new 3mm ALMA  observations of a well studied sample of 10 IRDCs. Here, the authors mostly focus on the dust continuum results of their study, with some information gathered from the N2H+(1-0)  observations (velocity dispersions). Follow-up papers  presenting the rest of the data are expected. The authors have carefully identified and characterised a sample if ~100 cores across the IRDC sample, and have characterised their sizes and masses. A fraction of those, about 20, have been classified as having the potential to form high-mass stars, i.e. with gas masses above 16 Msun and an assumed star formation efficiency of 50%. The authors then connect the properties of these cores to the properties of their parent clump, and smaller scale fragments, and quantify any correlation between core clump, fragment properties.
Overall, this is a very clear and well written paper. Figures are very well made and it is a pleasant paper to read. I don’t have any major comment, but I have a number of minor ones. I would therefore request that the authors take into account these comments before resubmission.

In no particular order:

- The authors characterised the newly identified cores as starless and protostellar based on their association with an infrared source. But nothing is said about how the association has been done, nor which infrared data has been used. This should be clarified. In fact, I would go further. The others could use the HiGAL 70 micron source catalogue (Molinari et al. 2016) to determine whether or not a core is star-forming, and use the 70micron flux to determine the internal luminosity of the cores (Dunham+2008; Ragan+2012; Elia+2017;). This would give an idea of how bright/massive the embedded protostars are. Also, the internal luminosity can then be used to have another estimate of the dust temperature within the radii of the ALMA protostellar cores (Terebey+1993; Kauffmann+2008; Peretto+2020). That would give a good idea of what the uncertainty on the dust temperature and mass really are. This might affect the statistics of massive cores presented in the paper. 

- Regarding the core identification, the authors decided to identify the cores on the non-PB corrected data with a uniform set of dendrogram input parameters. In a second step, the authors compute a noise map based on the PB response of the mosaic to prune the dendrogram leaves. I have to say that I don’t fully understand this approach. If the authors compute a noise map to perform a final core selection, why not using that map to compute a signal to noise ratio map and perform the dendrogram extraction on that SNR map. This would prevent having to prune the dendrogram tree and that would allow a more accurate core identification as well. Indeed, strictly speaking the pruning that is done changes the structure of the dendrogram tree and therefore the cores that have been identified do not take into account this modification of the tree structure. 
Another issue I have is the construction of the noise map. I believe that a more accurate representation of that noise map is to use the residual map resulting from the cleaning. This way, the  cleaning artefacts are taken into account in the noise. When looking at Figure 2, it seems to me that some cores have been missed, clouds D and F are probably the most obvious cases. 

- Figure 9: I don’t see how the black thick line, which is supposed to represent the median mass of the data per radius bin, can be correct. For every radius bin, this line should have 50% of the points above and below, which clearly is not the case at the moment. There is also no interpretation of that line in the text. Its shape is, at the moment, quite surprising. If the authors think that it is not significant because it is the result of systematics in the different sets of data, then there is no point showing this line. If the authors think it is significant, then I would be interested to read about why they think it is as it is.

-  When discussing the comparison of cloud and fragment properties to cores (Fig 11 and 12)  I am a bit surprised that there isn’t a deeper comparison with Palau+ 2013,2014,2015 which have done a very similar, in some aspects more in depth, comparison between fragments/core properties and clumps. I strongly suggest that the authors of this paper discuss similarities and differences observed in theirs and Palau+’s studies. 

- When comparing the observed mass-size relation with empirical thresholds (Kauffmann & Pillai 2010), the authors should briefly discuss how the different filtering of the data might affect the relation. Indeed, KP10 also used a dendrogram using the bijective method (i.e. the non-background subtracted one). But, the masses obtained for the structures (as shown by the authors here when comparing background subtracted and non background subtracted masses) can be very different depending on how much background there is. Since the data in KP10 and those presented here have different filtering characteristics it is most likely that the use of the empirical threshold is not as straight forward as the authors have done here. 

- Figures 9 and 10 do not show the cloud properties (those presented in Table 1). Why? That would strengthen the affirmation made by the authors that they are studying the evolution of structure properties across 4 orders of magnitude in spatial scale. 

- Uncertainties  are not presented in any of the tables, and only in some figure (and even then not fully it seems). I am not necessarily asking for an uncertainty value for each number but at leas a representative value for each quantity, provided in the caption of the table and as a representative uncertainty range in the figures. 

- When the authors say, in a couple of places, that the selected IRDCs have been selected/highlighted at some of the best candidates to harbour high-mass star formation, I struggle to see where that has been really demonstrated. In the original Rathborne+2006 paper, the clouds were selected for showing the highest extinction contrast, and they had to be observable from the IRAM 30m. While high contrast might indicate high column density, this is not always the case since for a given column density, contrast can vary as a function of the foreground/background properties. Is there another comparison (that I have missed) with a Galactic plane population of clumps that indeed show that this sample of 10 clouds are  amongst the best candidates for future sites of massive star formation? (and "best" would have to be defined). 

	✓	We apologies to the referee for this misinterpretation. Indeed, the IRDCs studied in this work were originally selected for their high extinctions and lack of imbedded infrared point sources, which point to them having high column densities yet harbour little active star formation. Moreover, they were bright in CO, which allowed for a distance determination, and were found to be high-mass and relatively close. Ultimately, these IRDCs were chosen then as they have promising properties for the early stages of high-mass star formation, whilst also being at a reasonable distance to acquire high linear-resolution observations. These IRDCs are then particularly good candidates in which to study the initial conditions of high-mass star formation, and we do not mean to say that they are “best candidates to harbour high-mass star formation” - this is now clarified in the text. 

Also, in the introduction, the authors claim that this sample had “accurate kinematic velocity”. Not sure what that means? Have these distances been better constrained somehow compared to others?

	✓	One of the selection criteria for the Rathborne at al IRDC sample was to have kinematic distance estimates from Simon et al, which were determined using 13CO(1-0) observations. Hence the phrase “accurate kinematic distance” was not referring to them being more accurate than some other method, just that the IRDC was covered by the CO observations, and had a significant detection and systematic velocity measurement. We have now changed the wording of this to “know kinematic distance” to be more clear.  

- In the introduction, the authors claim that IRDCs are high-mass clouds. This is not true. One can have IRDCs of any mass, starting very low. Serpens South is an infrared dak cloud instance (Guthermut+2008) . Some isolated cores observed by Bacmann+2000 are also infrared dark. Masses of IRDCs presented  in Peretto+2010 goes down to a few solar masses. So no, IRDCs are not necessarily high mass, but they can be. 

	✓	We agree with the referee that the wording gave the impression that IRDCs exclusively have the properties listed in the text, which is clearly not the case. We have now changed the wording within this section to be less strong, and explicitly stated examples for exceptions - e.g. those from the Peretto & Fuller catalogue with low masses. 

- In the introduction, the authors quote the Tan+2014 high-mass star formation review. I would also quote the Motte+2018 slightly more recent review.

	✓	Done.

- In section 4.2.1, the authors claim that the fact that all of their points  in Fig 6 lie above Larson’s law is due to the fact that the clouds that have been selected are high-mass and those in Larson’s study were low-mass. This is certainly not true. If the authors go back to Larson’s paper, and look at his Table 1, they will see that quite a few HII region-hosting clouds and OB associations have been  included. Moreover, most of the cores identified in the study presented by the authors are not high-mass, so I fail to understand why Larson’s law is systematically below the observed points. There must be a systematic somewhere. This should be discussed further. 

- In section 4.3.2, the authors  claim that cores with one fragment is evidence of a central density peak. While it could be, it can also be evidence for a central temperature peak. And this goes back to my comment about the presence of embedded 70micron sources. Please, discuss accordingly.

- In the same section , the authors switch from a high mass core threshold from 16 Msun to 18Msun. I guess this is just a typo and should be corrected. This comes up in several places.

	✓	Done.

- In Fig 11, there is a  core mass column. What is that mass? Cumulated core masses? If so it should be said. Also, some of the values in this figure are logged (mass for instance) but it isn’t said. Please, correct this. Also, I believe that, because of the relative large distance range of the sources (factor of 3), the comparison would benefit from a rescaled core mass section where the core masses are  rescaled to the same radius. This is even more relevant that the cores are unresolved. This can be done by assuming a density profile scaling as r^-2 for instance, and so a core mass scaling linearly with radius. By doing this, most of the correlation with core masses will disappear.

	✓	

- In Fig 12, why only some points have error bars? It would be best that all of them have. That will certainly have an impact on the reliability of the different correlations that are being studied (this comment is also relevant for Fig 11).

	✓	The error bars shown in Figures 11 and 12 do not correspond to the uncertainty on the measurement, but rather the range of the property distribution - e.g. the range of core masses within each cloud, or the range of core-fragment masses within each core. In Figure 12, only some of the cores contain multiple core-fragments, and therefore only some of the points have associated error bars. 

- In Table A2 there is a negative mass. Is that a typo?

	✓	If the referee is referring to the extinction determined mass for the core A1c5, this is not a typo. This is due to the continuum core being associated with an embedded infrared point source (i.e. see the SF column in Table A1). The extinction map, therefore, has a negative bowl towards this position, and should be considered unreliable - note that this does not directly affect the continuum mass for this core.   

